Algebraic and Geometric Models for Space Networking

In this paper we introduce some new algebraic and geometric perspectives on networked space communications. Our main contribution is a novel definition of a time-varying graph (TVG), defined in terms of a matrix with values in subsets of the real line P(R). We leverage semi-ring properties of P(R) to model multi-hop communication in a TVG using matrix multiplication and a truncated Kleene star. This leads to novel statistics on the communication capacity of TVGs called lifetime curves, which we generate for large samples of randomly chosen STARLINK satellites, whose connectivity is modeled over day-long simulations. Determining when a large subsample of STARLINK is temporally strongly connected is further analyzed using novel metrics introduced here that are inspired by topological data analysis (TDA). To better model networking scenarios between the Earth and Mars, we introduce various semi-rings capable of modeling propagation delay as well as protocols common to Delay Tolerant Networking (DTN), such as store-and-forward. Finally, we illustrate the applicability of zigzag persistence for featurizing different space networks and demonstrate the efficacy of K-Nearest Neighbors (KNN) classification for distinguishing Earth-Mars and Earth-Moon satellite systems using time-varying topology alone.

==> simulations/average_lifetime_curve_100_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9801.014867656146 10333.0177648485 10864.47808585858 10332.254131706288 10337.825585652461 9655.737291313137 9643.65609252526 10725.486211090483 10191.217452977076 10736.568121414131 9828.088533292093 9676.223646464663 10080.849362020197 9998.859390101003 9975.068013131318 9905.384621616162 9696.412030101019 9495.855775716354 9541.163563801276 10569.86700686867 9890.671196248197 9638.237755308182 9825.311970315406 9733.261172129442 9510.914185454547 9483.80213359982 9889.083566060588 9296.42535818182 9309.090011919196 9968.32412623605
3 27444.308674500073 30788.368690101015 29987.057193535336 28927.57187902373 28046.098402391326 27042.62437818188 27192.33138787879 29846.95045083492 28456.635091731572 30160.361152727273 27379.402448567304 28493.70305717169 30076.790585252533 28785.654712727293 27967.016726262576 27334.53789939392 28313.302745252553 27792.91742424239 26951.42927891155 28920.8660880808 28791.588084930958 27246.81603401353 27460.65403978555 27779.826567305747 27834.230171515177 26609.3899997896 28160.09257111113 26984.44517636359 27495.052643434272 28059.433845991996
4 52335.330181612015 57159.14181111112 53977.22346666664 53457.17163496752 51537.19611564624 51603.78553353531 51847.62540969696 54156.48624283647 52856.21405533349 53887.62183575764 52445.88302947838 54478.668396161636 56479.55270767664 54263.35642404046 52238.08070363651 51026.26363050516 54500.93888383821 52934.666107606565 51108.64263038543 53580.99344727274 53510.9642020203 51764.45226530604 51187.70052030507 52824.61578499265 52685.86523292932 50552.2860393436 52985.000542626265 51503.23704222221 53161.06792868679 52670.830342730755
5 75427.83041991355 77855.2800240404 74037.61164222204 75994.92683420994 75323.09236425473 75400.00342505044 75593.23905575727 74515.52504102257 76633.34788112761 74806.03792747496 75645.66657039791 77244.68887757571 78687.57463595948 77312.18576868674 75138.51336828263 73087.31325939395 77742.7478303032 76138.96218367337 74611.39749804155 76648.78128707067 74348.16799010524 75516.93175736965 74402.43772562337 75448.54241867643 75347.93009292934 73708.54801662103 75804.04088161624 74870.05339474742 76084.43867515138 76165.14251588457
6 85552.66685137087 85846.05717414153 84691.93700060587 85985.96076036188 85813.93526180137 85929.82357878795 85946.18511798004 84843.68540197898 85949.76140164118 85214.78635252522 85727.79784766032 86195.35489696982 86248.20734646467 86133.6166242424 85868.56044565672 85144.88079030304 86232.57313919182 86023.57639393948 85702.16977777761 85625.14144161633 84885.10891898596 85848.40360956504 85722.66003153998 85939.83662358258 85588.15668767676 85379.3303050705 85976.10325595964 85788.77270141408 86055.16662686873 85971.84827119706
7 86376.56854112555 86389.44084222234 86316.93338363637 86387.13713717664 86387.75018697164 86399.9664549495 86391.81415838379 86289.24637930315 86393.32453355775 86276.30993353532 86393.41617316018 86399.00341878789 86399.9950050505 86399.5373020202 86376.97851333334 86315.82372343438 86400.0 86399.03011626468 86391.37296722323 86237.5691216163 86222.95603195204 86353.59587899403 86391.2238967223 86399.18936095647 86200.65744383859 86188.77352977064 86399.97748646465 86386.08848707074 86399.23660161615 86397.43226193983
8 86400.0 86399.49590000017 86391.41703797971 86393.57420408177 86399.75045454546 86400.0 86399.89919474747 86375.02914079571 86400.0 86348.39630585855 86400.0 86400.0 86400.0 86400.0 86400.0 86388.53888565656 86400.0 86400.0 86400.0 86259.6744711113 86295.81958833188 86397.0196965574 86400.0 86399.85559595955 86212.94913697001 86196.2495306122 86400.0 86399.99659838383 86400.0 86400.0
9 86400.0 86399.49590000017 86398.94820545446 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86399.92274242424 86400.0 86400.0 86400.0 86259.70938000017 86298.78537744754 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
10 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
11 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
12 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
13 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
14 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
15 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
16 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
17 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
18 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
19 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
20 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0
21 86400.0 86399.49590000017 86398.95921999992 86393.57420408177 86400.0 86400.0 86400.0 86375.73307070708 86400.0 86350.41185999993 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86400.0 86259.70938000017 86298.79701010062 86400.0 86400.0 86399.85559595955 86213.16258424273 86196.2495306122 86400.0 86400.0 86400.0 86400.0

==> simulations/average_lifetime_curve_10_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 7818.1106666666665 24441.60425 8558.430488888891 10338.812333333335 15883.941377777777 14066.010244444446 11073.084377777779 7088.45331111111 12262.299044444446 8105.4034 12718.950750000002 11756.815066666666 9013.1162 10737.19482222222 10299.850399999998 6932.470155555556 20426.012955555558 5139.912355555556 11906.320055555556 10343.802355555556 12866.166888888887 8349.558177777779 8793.808799999999 14338.586377777774 9732.928466666666 10367.577000000001 11290.889500000001 6007.2324 4516.372799999999 7170.005194444442
3 9927.740600000001 37347.61321428572 11410.355022222224 12528.377933333339 22788.577222222222 17698.375555555554 18131.483711111112 9204.001666666667 18905.43108888889 10486.953799999997 16820.666392857143 17788.583422222222 11483.210377777777 13472.792866666668 15290.04228888889 8919.866866666665 28234.768333333326 5600.339022222222 15613.253277777778 16249.01951111111 15312.40522222222 13015.10531111111 11032.518800000002 18472.482022222226 14180.222488888889 12997.199466666661 14845.790861111112 7456.081022222223 4935.337866666665 9185.968083333333
4 10048.37817777778 43265.7435 12552.897755555558 12971.324466666667 25182.573933333326 18058.522533333336 21663.774155555555 9451.497511111113 21965.994800000004 10941.726222222222 18473.861678571426 18991.119733333333 12221.865533333334 14011.339577777779 16506.734555555555 9115.270711111109 30206.45511111111 5625.911511111111 17129.96083333334 18435.577711111106 16134.543711111113 14535.320533333335 11938.552666666668 18941.85131111111 15847.826400000004 13301.906733333335 15751.129777777782 7985.12371111111 4960.228444444443 9472.7795
5 10096.90864444445 43732.46310714285 12969.526222222228 13195.777355555554 25957.596866666656 18079.580133333333 23313.035377777782 9505.02628888889 23762.12155555556 11023.894288888889 18728.454928571424 19178.202688888887 12266.95368888889 14065.94786666667 16772.805911111107 9125.78662222222 30511.634577777786 5625.911511111111 17519.319916666675 18806.65722222221 16228.67506666667 14966.18966666667 12343.390555555558 19017.73682222222 16278.997222222224 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
6 10096.90864444445 43790.83039285714 13058.19213333334 13291.534111111114 26309.060733333332 18079.580133333333 23913.458111111115 9505.36337777778 24245.164733333342 11023.894288888889 18795.765607142854 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18860.95675555554 16243.396088888889 14985.033288888892 12417.31337777778 19040.807777777783 16335.872755555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
7 10096.90864444445 43790.83039285714 13072.233466666676 13343.110266666674 26405.9201111111 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19056.845311111112 16354.519533333336 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
8 10096.90864444445 43790.83039285714 13076.935288888897 13363.475288888889 26425.549399999996 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
9 10096.90864444445 43790.83039285714 13076.935288888897 13375.362288888891 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
10 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
11 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
12 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
13 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
14 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
15 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
16 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
17 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
18 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667
19 10096.90864444445 43790.83039285714 13076.935288888897 13378.771266666668 26433.004177777773 18079.580133333333 23999.63457777778 9505.36337777778 24261.373533333346 11023.894288888889 18809.669714285712 19181.0046 12266.95368888889 14084.70377777778 16772.805911111107 9125.78662222222 30514.99520000001 5625.911511111111 17535.351750000005 18876.544311111098 16243.396088888889 14985.033288888892 12417.31337777778 19058.28837777778 16360.226155555558 13361.192777777778 15950.127138888893 8006.938088888888 4961.054755555554 9472.80016666667

==> simulations/average_lifetime_curve_15_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9174.878714285716 8517.795752380953 7411.061742857143 12800.827142857135 17268.319208791207 8518.936952380951 8269.137447619049 11036.692095238097 11406.864571428576 10056.41678095238 12552.712419047619 7354.309961904762 13297.67063809524 9524.225266666665 7854.064219047619 9680.154685714288 10957.725628571427 11256.468066666663 9799.589504761901 11521.503552380953 8318.69397142857 7788.342495238095 10078.097098901098 10775.279676190477 10154.37647252747 9032.64179047619 11240.404561904765 11948.562461538459 12024.68341904762 12190.32476190476
3 14054.176161904765 11945.95940952381 11043.962580952388 20137.609819047615 28054.84187912088 13989.92723809524 13037.740923809524 17808.672695238096 17594.913638095244 14878.990952380955 20573.314695238103 11226.511295238093 18652.73666666667 15581.904847619051 10801.45559047619 14293.363209523815 18129.52217142857 18341.86625714286 14209.93357142857 19799.09985714286 12532.827152380949 11024.214361904762 14751.53710989011 16987.214619047623 16220.728285714285 14010.99119047619 19355.929876190476 22968.72584615385 22335.88128571429 19862.238219047627
4 16556.14068571429 13287.299466666665 12438.089857142857 22810.650580952388 33444.17462637363 17364.428561904762 14900.38446666667 20664.265123809513 21093.041819047627 16977.564895238094 25366.790342857144 12442.346390476185 21098.877590476186 19283.777361904762 11900.512000000006 16440.06230476191 22522.751599999996 21988.664685714288 16549.106638095243 24517.031047619043 14690.543542857136 12245.835400000002 16652.1971978022 20203.279552380955 18452.571989010976 17235.753895238096 25935.100009523805 31352.282318681326 29899.19035238096 24809.862200000003
5 17623.495285714293 13865.347619047618 13033.786609523815 24033.099771428573 35990.15035164835 19151.207457142857 15458.554752380955 21568.200514285723 22404.395619047616 17699.990876190474 27737.416676190467 12784.283571428568 22098.65588571429 21491.55663809524 12251.505657142867 17519.825847619053 24952.19147619047 23709.116466666666 17459.732123809525 26546.884238095226 15569.42881904761 12625.53082857143 17528.259989010992 21764.2394952381 19068.190340659334 18701.13381904762 30307.107190476192 36084.094483516485 34069.44760952381 27145.28898095237
6 17990.74327619048 14051.936761904768 13248.393123809517 24550.491419047627 37055.70887912088 20087.906742857147 15629.816419047625 21980.369276190486 22828.50283809523 17894.50905714286 28908.35192380951 12827.965571428571 22369.75776190477 22856.03107619048 12343.103228571441 17960.9464952381 26353.58242857142 24368.559180952394 17650.518399999997 27427.840409523804 15852.46028571428 12716.019390476193 17960.615120879123 22594.722019047615 19250.23141758241 19121.640380952384 32586.655390476186 37620.10276923077 35665.41570476192 28143.728095238082
7 18132.60826666667 14094.574714285724 13348.334304761902 24719.522580952387 37478.88081318681 20536.076761904766 15683.891019047622 22132.43740952383 23039.343628571423 17984.01333333333 29412.016247619045 12827.965571428571 22418.16509523811 23635.143295238096 12397.677085714295 18105.959704761914 27296.000199999988 24632.977761904775 17693.468914285713 27710.54853333333 15921.78515238095 12731.370533333338 18134.979791208796 22990.370257142855 19296.65387912088 19223.491723809526 33638.41019047618 37957.859065934055 36086.50306666668 28554.870866666657
8 18179.386561904765 14094.888266666674 13394.38712380952 24815.29265714287 37628.986956043955 20664.27222857143 15692.881552380955 22153.202590476212 23188.9538095238 18004.618180952377 29547.372571428583 12827.965571428571 22418.16509523811 24065.919914285718 12421.958952380965 18117.463028571434 27725.704180952376 24721.920885714302 17704.353828571424 27748.20750476191 15932.445895238088 12733.618076190478 18196.14250549451 23155.03710476191 19309.793802197797 19248.23117142857 34058.27933333332 38012.04759340658 36175.43945714287 28771.63177142857
9 18183.158561904766 14094.888266666674 13417.102238095234 24851.09160952382 37679.84551648352 20686.003847619053 15695.464180952384 22154.92965714288 23282.295152380946 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24298.726019047623 12430.26725714287 18117.463028571434 27879.531790476194 24776.800876190493 17704.353828571424 27749.46211428572 15935.270809523801 12733.618076190478 18225.731989010997 23255.908685714283 19310.623318681315 19252.411304761903 34210.171914285704 38026.394186813166 36176.17570476191 28838.56131428572
10 18185.09164761905 14094.888266666674 13425.376799999996 24851.09160952382 37687.74553846153 20693.550409523814 15695.464180952384 22154.92965714288 23320.565790476183 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24406.097342857152 12433.771609523823 18117.463028571434 27899.39140952382 24779.409247619064 17704.353828571424 27749.46211428572 15936.31886666666 12733.618076190478 18229.944978021987 23303.09172380952 19310.623318681315 19252.411304761903 34252.89054285713 38026.394186813166 36176.17570476191 28865.989209523817
11 18185.736009523815 14094.888266666674 13427.711847619044 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24479.742228571435 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28883.72482857144
12 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
13 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
14 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
15 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
16 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
17 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
18 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334
19 18185.736009523815 14094.888266666674 13428.377190476189 24851.09160952382 37688.18834065933 20693.550409523814 15695.464180952384 22154.92965714288 23320.69723809523 18004.761857142854 29596.395619047627 12827.965571428571 22418.16509523811 24502.65077142858 12434.455228571444 18117.463028571434 27902.98552380953 24779.409247619064 17704.353828571424 27749.46211428572 15936.774638095232 12733.618076190478 18229.944978021987 23308.003790476185 19310.623318681315 19252.411304761903 34258.18704761904 38026.394186813166 36176.17570476191 28888.15873333334

==> simulations/average_lifetime_curve_20_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 11274.772783625735 8985.080982456142 10047.191021052635 10636.848942105265 10182.489868421053 14657.157484210522 10960.489473684209 9608.59694736842 12755.080357894738 9509.64577894737 9326.967496732028 8944.997305263161 10931.990784210522 8905.585136842104 9252.735684210526 12886.183231578943 11861.663672514616 8699.331705263157 10598.589505263159 11101.620931578942 9314.507668421056 6776.033810526315 12317.139605263155 9270.419479532164 9832.176784210527 12678.076231578949 8070.6808210526315 8928.244863157894 11254.465894736843 10670.74012105263
3 18664.02738596491 15754.851093567246 19826.39731052631 17641.195273684207 18649.721657894737 29357.40253684212 20044.62327368421 15844.488068421042 25152.120184210526 13852.550673684213 16646.014594771237 14059.252473684213 20031.258678947375 14363.905457894747 16304.334064327482 23638.336531578956 21769.15433918129 13322.507347368419 20722.7933368421 20244.782847368424 15121.137321052629 10299.2587 21463.977110526317 16440.31084795322 14881.990136842107 24607.670478947373 13146.147752631576 14061.38505263158 21986.747089473683 17424.222978947364
4 23943.215660818707 20561.48107017542 27583.0297736842 22518.582763157894 24600.558168421045 41459.167636842096 26355.351415789475 19454.21976842105 36415.68045263156 16240.236563157912 21647.26031372548 16193.861842105269 27496.467178947372 17678.816526315797 21173.62901754386 31991.831347368417 29181.603847953207 15930.536457894737 30299.798194736846 26373.258857894736 18750.87880000001 12118.341131578947 28198.876284210506 21327.98618713451 17590.687621052628 34413.49067894737 16773.260773684207 17548.636689473682 29571.275321052624 22177.91002105263
5 27741.26171345028 24630.301725146193 32938.04504736842 25129.477521052642 28647.890410526306 50776.05463684213 30139.193547368406 21555.78495789473 44660.82651578945 17536.063057894746 24896.216333333326 16814.776478947366 32925.881473684225 19193.015552631594 24495.712444444434 37597.171810526335 34572.91339181287 17149.735299999993 36834.8117105263 30596.548621052603 20642.607221052647 13004.779999999999 32587.93692105263 23950.147251461993 19385.992315789492 40723.11791052632 18799.938131578954 20065.67692105263 33817.54205789474 25216.103700000003
6 30453.42101169591 28109.921029239762 36376.28446315789 26372.46559999999 30935.45475263157 56311.3606157895 32240.479021052644 22816.16143157895 49795.464589473675 18207.040268421064 26951.428307189533 16980.01389473684 36924.02657368423 19990.505978947385 26369.332666666654 40465.495815789494 37898.65310526318 17661.406968421055 40459.15408421051 33591.22332631579 21696.028873684238 13489.948621052628 34910.10665263158 24779.33028654972 20207.77063684213 44483.5553105263 19841.805852631587 21598.528068421037 35447.81095789474 26717.44086842106
7 32278.343812865503 29917.185725146213 38401.47221578948 27048.07680526315 32411.174573684213 58973.67137894741 33344.86957368422 23432.52598947369 53012.21407368421 18516.11087368421 28279.318967320258 17016.19735263157 39501.26377894738 20301.13210526318 27511.371877192978 41827.38200000001 39431.37158479536 17834.9739631579 42505.583789473654 35353.644136842086 22368.410473684213 13687.47892631579 36045.7164736842 25005.48955555557 20653.347768421077 46356.000852631565 20417.95388947368 22509.410447368424 35971.3829526316 27231.243557894755
8 33199.5638128655 30844.641596491252 39370.29043157898 27468.06378947369 33323.01221578947 59966.96512631587 33800.77478947369 23774.835305263172 55129.36801578946 18641.493831578955 29108.817032679734 17035.884136842094 40848.501289473716 20426.957047368447 28172.05710526314 42602.83872105266 39898.78900000003 17909.94585263158 43412.077742105255 36028.5780789474 22774.293363157874 13747.39891578948 36514.609452631565 25108.220871345038 20842.692157894766 47286.39596842107 20671.142515789466 23040.349252631582 36201.03535789477 27335.671168421075
9 33746.19904093567 31423.375450292413 39724.83591578948 27657.41451578947 33942.27776842107 60249.58841578956 33996.352052631584 23968.19443684213 56196.85203684211 18656.36117894738 29592.571660130718 17043.327421052618 41469.75558947373 20465.51794210529 28565.074192982454 43099.615584210565 40000.48293567255 17937.99043684211 43776.70671052636 36279.784347368426 22990.905231578927 13755.747894736853 36689.85583157892 25150.82526900585 20863.496410526353 47607.680463157885 20752.385721052622 23313.963363157894 36310.1349684211 27349.296384210553
10 33983.387807017556 31692.758192982477 39856.88966842106 27720.51154210526 34275.82736315791 60314.374873684304 34022.36383157896 24097.13293684212 56743.15856842107 18661.433873684222 29799.945960784305 17045.527578947353 41755.341473684246 20478.682542105293 28787.16575438597 43351.45521578952 40002.7095555556 17954.166105263157 43907.93967368426 36365.84280526317 23085.029073684178 13756.785031578956 36735.235131578935 25169.968233918127 20867.53416842109 47662.171157894736 20767.81494210525 23458.099468421064 36341.818557894796 27358.490163157916
11 34089.32447953218 31776.31438596493 39883.030594736854 27729.238994736843 34417.44787894739 60317.01207894745 34023.74517368421 24143.057200000014 57032.92801052631 18661.433873684222 29882.084065359475 17046.62765789472 41870.97593157898 20481.03344210529 28931.604590643285 43452.81560526321 40002.993356725194 17960.207273684213 43954.60616842109 36398.80485789475 23107.78421578945 13756.785031578956 36741.96388947366 25177.77485964912 20867.53416842109 47676.78765263161 20769.88260526315 23532.314515789472 36357.85177368427 27364.33211578949
12 34117.88253216375 31783.200046783644 39883.040005263174 27729.238994736843 34464.70332105264 60317.01207894745 34023.74517368421 24151.378426315794 57172.0414 18661.433873684222 29914.415091503266 17046.62765789472 41905.286678947414 20481.53204210529 28963.13350292398 43458.121231579 40002.993356725194 17960.207273684213 43955.862789473715 36406.65708421054 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.30183157898 20769.88260526315 23575.741589473684 36366.462147368475 27366.726531578952
13 34118.43701169591 31783.797941520483 39883.040005263174 27729.238994736843 34481.86996315791 60317.01207894745 34023.74517368421 24157.277747368422 57243.73649473684 18661.433873684222 29914.927457516333 17046.62765789472 41924.95612631583 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23598.75698421053 36367.974200000055 27367.13663684211
14 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.21195789475 60317.01207894745 34023.74517368421 24159.240794736837 57299.92158421052 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.657031578947 36367.974200000055 27367.13663684211
15 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.358294736856 60317.01207894745 34023.74517368421 24159.32274210526 57341.27125263157 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.921242105265 36367.974200000055 27367.13663684211
16 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.39487894738 60317.01207894745 34023.74517368421 24159.32274210526 57353.07285789473 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.921242105265 36367.974200000055 27367.13663684211
17 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.39487894738 60317.01207894745 34023.74517368421 24159.32274210526 57353.07285789473 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.921242105265 36367.974200000055 27367.13663684211
18 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.39487894738 60317.01207894745 34023.74517368421 24159.32274210526 57353.07285789473 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.921242105265 36367.974200000055 27367.13663684211
19 34118.43701169591 31784.096888888904 39883.040005263174 27729.238994736843 34483.39487894738 60317.01207894745 34023.74517368421 24159.32274210526 57353.07285789473 18661.433873684222 29914.927457516333 17046.62765789472 41925.12113157899 20481.53204210529 28969.49985380117 43458.75153684216 40002.993356725194 17960.207273684213 43955.99245263161 36407.27217894738 23109.030873684187 13756.785031578956 36742.94908421051 25179.305988304088 20867.53416842109 47681.67888421057 20769.88260526315 23602.921242105265 36367.974200000055 27367.13663684211

==> simulations/average_lifetime_curve_25_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9960.805973333334 10128.082823333336 9229.470396666666 10336.698253333334 10120.644483333333 7550.006873333335 8293.07796 9210.588290000002 8300.637976666667 10684.546539999998 11623.537066666668 8876.387480000001 9187.224873333334 11451.089003333334 8829.75884333333 9430.532616666671 10548.224510869564 8415.288822463766 8373.483076666667 9333.045443333334 10237.782173333331 8286.224409420287 10725.131839999996 10120.811383333332 8653.52255333333 12860.270553333332 9593.687143333336 9635.985823333333 11863.975480000003 9822.271436666666
3 18309.915270000005 18621.730133333334 16807.82649333334 21825.835273333334 20225.542686666664 13535.185976666668 14621.759436666664 18830.779240000003 14379.125793333333 20652.624643333336 21570.78382666666 16868.221009999983 17239.267353333336 18876.55058333334 15608.312036666668 16483.391063333336 19205.019021739132 14582.477358695653 15270.973576666669 17849.34317000001 19244.25379666666 13913.630137681155 22175.11423666666 19351.84883666668 14466.170723333335 20734.09164000001 18158.22172666666 19773.779606666667 24481.97509666666 19027.428086666678
4 25574.66591000002 25132.62882333333 22507.81679000001 33512.187013333314 29164.352423333326 18543.937696666657 19329.63375666668 28134.196513333325 18784.13577666666 28434.292619999997 28465.017826666644 23925.788120000005 24125.51589666668 25953.85387 21297.33482666666 22148.439736666678 26261.965942028983 18821.599858695656 20851.131453333324 25320.38116666667 27030.720539999995 17999.47977173914 33746.34797000001 27166.20278333335 18414.119953333335 24809.430766666675 25379.173503333328 29162.02758666669 36492.000420000004 26889.580426666696
5 31635.86666666669 29998.752726666666 26471.84888999999 44014.076403333274 36317.30645333334 22373.70766000001 22422.502426666662 35779.56322000003 21878.46475666669 33225.92321333331 31845.417399999984 29294.333429999984 28903.36447333332 30504.986696666652 25812.42036666668 26519.09283000001 31579.76640579709 21319.205014492756 24675.542086666672 31873.69137999997 33587.24744333335 20900.16335507247 44630.86663666664 33196.21453333335 21000.00392333334 27019.127003333346 31368.283780000005 37057.139406666676 46635.17716000003 32432.32508000003
6 36453.73065333335 33345.49398333336 28740.350259999992 51993.08051666665 41843.365733333376 25234.500299999985 24487.874920000002 41031.73938666668 24094.300623333365 36167.80731999999 33770.50725333335 33433.772663333315 32219.13455666666 32713.724883333314 28966.43791666664 30063.442196666667 35061.39745289858 22687.245554347828 27120.57960000001 36606.618266666635 38187.08557333333 22861.934097826088 53605.08990333336 37011.227240000015 22808.800686666695 27998.49806333334 36283.4285666667 43588.55301333331 53834.22568666668 36170.780960000055
7 40090.79985333332 35414.6157733334 30240.868350000004 57490.564889999965 45755.51605000002 27291.60843333334 25771.189106666654 43928.48858000003 25330.274640000014 37510.22720999997 34689.51019333336 36287.45576999999 34530.23205333332 33922.7267633333 31131.569103333324 32339.52664666666 37429.47623913043 23501.570543478258 28720.429340000017 39185.927159999985 41203.18097333331 24090.320626811612 59609.259100000076 39427.797773333376 24081.959353333354 28456.006573333318 40024.495033333376 48682.93834333336 58433.81169666665 38619.02527666668
8 42314.53647333332 36554.452463333364 31197.557003333313 61198.09192666668 48615.78665666665 28562.064266666654 26555.776323333313 45443.73454333336 26157.547003333333 38017.48520666668 34991.86438000001 38343.7101 35983.04516333332 34699.619183333314 32713.86509333334 33780.61268333332 39168.77680434781 23847.608981884045 29677.13355000001 40659.42273999998 42886.38541333329 24793.887623188424 63071.02442000005 41024.02077000002 24848.64427666669 28696.662803333304 42680.13005666669 52349.277113333344 61318.802786666754 39964.17475666667
9 43712.284853333316 37171.93679333332 31713.92653666667 63338.10711000004 50548.54784999993 29329.79741333332 26990.912843333317 46044.05828666668 26698.793373333345 38144.37611999998 35082.87238333334 39576.523996666656 36851.80617666666 35158.7559333333 33653.28616666668 34728.25663666666 40144.204326086954 23976.57744927535 30241.98552666665 41463.81698333335 43755.79682333325 25166.278409420313 64741.246633333416 41924.55022000003 25294.51900666669 28822.426873333305 44433.96738666669 54640.311560000024 62918.435393333326 40552.617139999966
10 44526.38117666668 37373.40280333335 32036.432149999997 64377.95017666665 51868.955426666565 29771.46555333334 27212.571703333328 46264.80581666669 27035.534493333333 38177.971419999994 35116.529370000004 40308.441506666655 37403.55457333336 35353.60256999996 34195.937786666655 35382.75405 40568.39282971013 24024.820249999975 30537.05141333333 41837.605286666665 44133.062866666594 25375.766789855097 65310.30734 42406.16305000006 25552.562110000024 28857.38864999997 45481.55498999999 55832.178883333356 63747.6570866666 40778.579439999936
11 44965.34287000005 37442.60758333334 32220.199536666696 64848.13125333339 52654.133993333206 30000.828850000005 27334.798360000004 46336.748933333336 27219.063096666676 38186.18436000001 35120.02386666667 40670.320016666665 37693.93518666669 35418.97049666662 34464.27438666666 35666.155846666654 40718.56506521738 24039.986630434763 30676.12120666667 41969.916146666685 44251.93574999993 25486.19665217394 65536.04107333334 42615.65052000009 25676.504210000025 28871.141446666636 46115.783953333346 56355.519520000045 64143.039926666606 40863.46374666662
12 45237.33968000006 37464.14703000001 32328.00292666671 65096.142206666744 53077.898933333185 30114.44274333332 27398.172263333334 46349.44973 27288.407943333346 38188.880376666675 35120.02386666667 40863.80140000001 37815.46269000002 35420.41022999995 34571.65097999999 35780.89884333331 40761.23622101449 24044.38585869563 30714.673396666672 42014.90327333336 44266.98817333327 25538.063050724653 65618.18050666667 42695.15301333344 25721.4352566667 28875.988759999964 46454.489389999966 56539.032876666744 64292.01023999994 40885.620479999954
13 45421.97448000004 37468.1144 32381.980576666712 65211.490866666725 53321.43402333317 30165.928606666643 27425.15327 46352.728236666655 27302.47480333335 38189.14865333334 35120.02386666667 40958.67883333333 37845.64582333336 35420.41022999995 34603.327723333336 35813.76528333328 40769.298887681165 24045.138264492733 30717.23810333334 42025.16878000002 44271.16215666661 25558.7449746377 65626.12031333333 42726.3868200001 25738.072610000032 28878.412416666633 46608.191269999974 56587.54209000011 64355.31332999997 40894.36414999995
14 45431.9032166667 37468.1144 32411.054496666726 65233.68046333339 53435.93454999983 30190.071706666655 27431.97497333333 46353.85425666666 27309.736410000012 38189.14865333334 35120.02386666667 41026.75743999999 37847.45947333337 35420.41022999995 34612.69124666667 35826.06473999994 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44272.92508666661 25564.28804347828 65627.32436333333 42736.188313333434 25738.169993333362 28879.989836666635 46664.63047666664 56599.66925000013 64381.18350666663 40894.42308333328
15 45433.8160566667 37468.1144 32420.878126666725 65234.98582333339 53440.12041333316 30194.40750666665 27434.07101333333 46353.85425666666 27314.769606666683 38189.14865333334 35120.02386666667 41057.56283666664 37847.6699666667 35420.41022999995 34615.67945333334 35831.45157333328 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44273.24790333328 25565.602311594223 65627.32436333333 42739.0210800001 25738.169993333362 28880.721019999968 46680.67392333332 56601.8942466668 64389.384849999966 40894.42308333328
16 45433.92419000003 37468.1144 32421.304813333394 65234.98582333339 53440.12041333316 30194.98809333332 27434.07101333333 46353.85425666666 27315.91788000001 38189.14865333334 35120.02386666667 41066.48567999998 37847.6699666667 35420.41022999995 34615.67945333334 35833.27483999995 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44273.292369999945 25565.695833333353 65627.32436333333 42739.10852333344 25738.169993333362 28880.721019999968 46681.13852333331 56602.25469666681 64389.384849999966 40894.42308333328
17 45433.92419000003 37468.1144 32421.30908000007 65234.98582333339 53440.12041333316 30194.98809333332 27434.07101333333 46353.85425666666 27315.91788000001 38189.14865333334 35120.02386666667 41066.48567999998 37847.6699666667 35420.41022999995 34615.67945333334 35833.27483999995 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44273.292369999945 25565.695833333353 65627.32436333333 42739.10852333344 25738.169993333362 28880.721019999968 46681.13852333331 56602.314690000145 64389.384849999966 40894.42308333328
18 45433.92419000003 37468.1144 32421.30908000007 65234.98582333339 53440.12041333316 30194.98809333332 27434.07101333333 46353.85425666666 27315.91788000001 38189.14865333334 35120.02386666667 41066.48567999998 37847.6699666667 35420.41022999995 34615.67945333334 35833.27483999995 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44273.292369999945 25565.695833333353 65627.32436333333 42739.10852333344 25738.169993333362 28880.721019999968 46681.13852333331 56602.314690000145 64389.384849999966 40894.42308333328
19 45433.92419000003 37468.1144 32421.30908000007 65234.98582333339 53440.12041333316 30194.98809333332 27434.07101333333 46353.85425666666 27315.91788000001 38189.14865333334 35120.02386666667 41066.48567999998 37847.6699666667 35420.41022999995 34615.67945333334 35833.27483999995 40771.68539855073 24045.138264492733 30717.23810333334 42026.69017000003 44273.292369999945 25565.695833333353 65627.32436333333 42739.10852333344 25738.169993333362 28880.721019999968 46681.13852333331 56602.314690000145 64389.384849999966 40894.42308333328

==> simulations/average_lifetime_curve_30_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 11952.39874942529 9977.413468965518 9797.916436781603 10505.301770114946 10652.331912643678 12570.469733333333 10602.332687356324 9195.96015763547 9438.035098850578 13417.407310344825 8459.55228505747 10900.909834975377 10337.433633004928 10059.607751231524 9211.617321839081 11904.914908866995 12437.62355632184 8655.34367356322 8890.94629802956 9049.554071264374 9553.015949425288 9601.886871264362 9624.6480137931 8545.604960591132 10407.41300229885 11889.810271264367 11728.435452873562 8553.918963054186 10476.907563218387 9116.075698850576
3 21060.9688137931 17525.48583908046 20811.628245977012 19595.23332183909 21587.164163218396 23275.694567816096 22017.04953793104 18156.55052709359 19417.667540229886 27283.157560919546 17042.873271264376 19314.36839655173 21179.985091132996 17151.489866995078 18842.310606896557 26431.966640394094 24608.251321839096 17640.028528735627 18991.09829802955 16835.347445977015 17879.31509885058 19192.478845977017 16356.160227586213 16705.86798768472 21271.052278160918 19688.796271264364 22971.332618390825 17444.09502709358 20987.03528965517 16449.414259770117
4 28189.736636781596 24300.665312643683 31405.83591954025 27268.51931264367 32120.24803678161 29571.435105747143 32494.282324137934 26402.168955665016 29935.409954023005 41567.664694252875 25514.26319080459 26897.92620197045 31207.85533251232 22680.42555665024 28528.632108046007 40197.338647783225 34756.49281149425 26535.24767816092 29612.255684729047 23043.74148275861 26222.92288045977 29168.455344827602 21827.489602298858 24503.31804187193 31926.596204597667 25598.70709195402 33506.57342068964 25295.652908866996 29993.356802298847 22598.595227586207
5 33276.30589885057 30364.259611494268 39410.12616091957 32535.923611494232 41563.03575402299 32802.11071034484 41371.71751264367 33413.774862068974 39765.506747126434 52956.40301149422 33445.566039080426 32822.60691379311 39867.148554187195 26635.77293842365 37036.43298620693 51072.68455665024 42553.22751264372 34158.80233793102 38732.598401477815 27706.444512643688 33582.00166436777 38654.41199999998 26241.538675862084 30892.09694827587 41807.45871264368 29871.22104597702 42949.995604597694 31824.931583743826 37644.61606206898 27705.081993103446
6 36019.40362528738 35051.30002068965 44479.88810114944 36012.86453333332 48657.82145057465 34697.83828735632 49392.04532183911 39355.85870197046 47667.56072183912 60512.47196551732 40022.349032183876 37358.411128078806 46590.82818719203 29435.820088669945 43915.01466666664 58384.304334975386 48570.62788735631 40276.394087356355 45722.33718226601 30664.9926137931 38962.06146436783 46372.535131034514 29743.13325287356 36136.59582758623 49153.49901839085 32068.06600229885 50770.13077011503 36992.831559113314 43673.28652873562 31839.315593103456
7 37359.884466666685 38201.12936551724 47355.33368505739 38168.252822988485 52959.433291953974 35900.32088965518 56242.43370114944 43972.027970443356 53555.57382758621 64941.14102988516 45240.899903448284 40490.907637931006 51678.184783251185 31120.43473891627 48909.33473793097 62302.57335467978 53016.77320459775 45234.34815862067 50806.75885221674 32410.51843678162 42911.87659770115 52217.12218620696 32236.603779310353 40157.35278571429 53917.9773448276 33097.84251034485 56592.342981609334 41399.20886945813 48312.874547126434 34935.64608965515
8 38073.33022758616 40495.47086436777 48786.62011034483 39577.03990804596 55308.84147816087 36545.321827586245 60860.857027586244 47529.504278325134 57525.69256781608 67212.720862069 48986.248901149345 42467.93832758616 55663.571214285694 32097.78587931036 52416.987696551674 64124.59499261081 55865.50484367815 48918.28800919541 54055.60572413789 33338.36040689654 45972.22453103455 55925.12464827591 33892.497508045984 43027.45481527092 56675.51051494251 33480.56680459774 60288.418531034564 44974.1485960591 51589.04696091955 37404.148820689625
9 38445.859756321835 42049.21953563218 49498.699620689666 40405.59402988501 56486.8332896551 36972.530728735626 63349.64366206899 49741.11037438423 60010.20531724143 68281.71541839071 51874.6626114942 43525.569645320196 58119.14813546788 32611.716581280813 54741.9930390804 64849.80058866991 57807.42262068961 51619.84800229886 55758.66087931033 33889.276165517265 48378.88131954031 58416.596754023 35026.12999999999 44946.98729064039 58048.09590114935 33621.0939931035 62381.08411264375 47749.308842364495 53624.07292413794 39126.157252873556
10 38597.90177011489 43059.030648275875 49838.252648275826 40921.291933333254 56978.520827586086 37284.037326436744 64655.686565517164 50898.3289729064 61283.095935632155 68753.98729425266 53927.34131034483 43991.551852216726 59451.40852463039 32812.12587931037 56301.27485747121 65101.01957389153 59015.54875862068 53641.88926666664 56532.47155665029 34236.304317241375 49978.60109655176 59895.95417701155 35702.10363908045 46096.07248522166 58695.80860459766 33680.66075862075 63466.190600000074 49789.52248522171 54615.98195862063 40093.74057011495
11 38679.1949172413 43678.02105287357 49961.19761609196 41140.98159080449 57181.766760919396 37447.82281379306 65289.62747816084 51373.65977832514 61916.74805747128 68913.2317103446 55348.93993333336 44190.98578817727 60057.74621182255 32934.769330049276 57118.27141379309 65185.58934975359 59572.80641379312 55092.01158850577 56895.91873645322 34451.270131034486 51035.34745747126 60671.80216551726 36141.43962758621 46799.26258620689 58920.8979471264 33711.985411494315 64059.320393103546 51127.704027093634 54996.644360919505 40554.27568275865
12 38720.288813793035 43987.99973333333 50001.1192505747 41298.16459770104 57261.56708965499 37502.66057701147 65568.12949885047 51550.26168965518 62221.98305977016 68979.71311034457 56087.18868735638 44288.25760837431 60301.72740886695 32994.853948275886 57502.707754022944 65202.06008866985 59759.824450574735 56047.60442528736 57046.22477586208 34566.48974712644 51644.077498850624 61009.830457471246 36438.79605517238 47208.40619704432 58985.70519540223 33714.46077931041 64298.70207586218 51981.521431034496 55163.91415862063 40756.72962758621
13 38731.57453103441 44124.35901609195 50017.30711264366 41330.229675861956 57286.03144367797 37512.67240689653 65654.08651034471 51606.879903940884 62412.845556321896 69008.59942758597 56459.90671494256 44331.97217487676 60369.41278571425 33019.7274162562 57729.154121839056 65204.41366009843 59818.12645517246 56577.6868183908 57094.95461576357 34620.87493103449 51896.26590114947 61183.25908045976 36547.67507586203 47397.321019704425 59006.4936574712 33714.923068965574 64374.87261149438 52375.90901231531 55211.92149425283 40832.39139310345
14 38733.36399080453 44165.3201816092 50019.640655172414 41333.35709885045 57296.25831724119 37514.24278390803 65674.33022068955 51617.13988916257 62451.62588505752 69017.78339540208 56609.20694942529 44353.801332512216 60384.12804433493 33029.287140394124 57872.02205977009 65204.41366009843 59822.21936781613 56832.36273333333 57107.82270689659 34647.59907356322 51993.45861379312 61244.9573517241 36574.43739770111 47479.44533497535 59011.81688045971 33715.15421379317 64387.379733333466 52541.37741379317 55224.33768965512 40868.49154942528
15 38733.36399080453 44170.39425517241 50019.640655172414 41334.824887356204 57299.32529425269 37514.75213333331 65675.20351034471 51617.13988916257 62458.87478160923 69018.76928505725 56687.23608275862 44360.92157881762 60384.68886699504 33035.273992610855 57927.2857103448 65204.41366009843 59822.28453333337 56936.81909885056 57108.19650985227 34661.88085747127 52026.54537931036 61277.413301149376 36584.889657471234 47497.2958719212 59013.80213563212 33715.15421379317 64387.379733333466 52589.01203940891 55225.79151034478 40877.69102068965
16 38733.36399080453 44171.14311264368 50019.640655172414 41334.824887356204 57300.05809195383 37514.75213333331 65675.20351034471 51617.13988916257 62458.89444137935 69018.7794321837 56723.569383908056 44361.73434729051 60384.68886699504 33038.83306403941 57958.846602298836 65204.41366009843 59822.28453333337 56973.50951724137 57108.38341133011 34668.57323218391 52030.90142068967 61289.39871264365 36585.162698850545 47499.32329556652 59014.54232643671 33715.15421379317 64387.379733333466 52595.33289408873 55225.99004597696 40880.9016965517
17 38733.36399080453 44171.14311264368 50019.640655172414 41334.824887356204 57300.05809195383 37514.75213333331 65675.20351034471 51617.13988916257 62458.89444137935 69018.7794321837 56735.23950574715 44361.73434729051 60384.68886699504 33040.16008374385 57964.61376091952 65204.41366009843 59822.28453333337 56979.88313333333 57108.38341133011 34670.76220689655 52031.4871724138 61292.939409195365 36585.162698850545 47499.456719211834 59014.80657471258 33715.15421379317 64387.379733333466 52596.880029556705 55225.99004597696 40882.01792413791
18 38733.36399080453 44171.14311264368 50019.640655172414 41334.824887356204 57300.05809195383 37514.75213333331 65675.20351034471 51617.13988916257 62458.89444137935 69018.7794321837 56735.953993103474 44361.73434729051 60384.68886699504 33040.33791379311 57964.76067126435 65204.41366009843 59822.28453333337 56979.88313333333 57108.38341133011 34671.86172873563 52031.52542758621 61293.496393103414 36585.162698850545 47499.45677832513 59014.80657471258 33715.15421379317 64387.379733333466 52596.880029556705 55225.99004597696 40882.633073563185
19 38733.36399080453 44171.14311264368 50019.640655172414 41334.824887356204 57300.05809195383 37514.75213333331 65675.20351034471 51617.13988916257 62458.89444137935 69018.7794321837 56736.04619540232 44361.73434729051 60384.68886699504 33040.33791379311 57964.76067126435 65204.41366009843 59822.28453333337 56979.88313333333 57108.38341133011 34672.07677011494 52031.52542758621 61293.496393103414 36585.162698850545 47499.45677832513 59014.80657471258 33715.15421379317 64387.379733333466 52596.880029556705 55225.99004597696 40882.983356321805

==> simulations/average_lifetime_curve_35_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 11435.508317647054 9856.848931092432 9130.377791596638 8771.413278074864 8748.051015126051 10394.513017825311 9975.766327731093 8931.975818487406 9030.867403361346 8833.529724369742 11271.04852605042 9915.999178151254 9445.935527731093 11730.087927731094 8772.236305882358 9963.778268907563 9152.258033868087 9804.930100840333 8611.527877005346 9161.166410084033 8603.408872268912 9563.096918003563 8620.261722689076 9807.764408199642 9384.779393277307 8764.582058823524 9205.892694117645 9426.814352941177 10450.45319159665 9898.535604278073
3 22741.19949243697 21911.223512605047 19019.754996638665 17921.425281639924 17728.23313781513 20687.456190730823 21027.199764705878 18615.200606722672 18675.4916302521 17702.752347899157 24005.87430084034 19978.12989915969 21268.422067226904 20890.735139495788 18689.370952941157 22255.246836974813 18423.01070409982 18243.247447058828 16284.042928698756 19600.29368067228 17969.847304201678 20187.30339393938 18549.87422352939 21211.19020320855 20951.307796638645 18464.01702352942 18041.936774789923 20295.35719327731 19841.550463865526 19345.053349376114
4 32269.270211764695 35038.848052100824 29556.461336134456 26943.32700713012 26408.613526050423 29838.173900178255 33448.52116638658 27466.92763193276 28936.940322689094 27006.163285714276 36531.07488067228 29800.984796638662 35009.67255462184 28903.64218319329 29229.40013781513 36417.71432268909 27351.22735828877 26115.723124369735 23284.544083778954 30070.737194957954 27951.63031428569 30928.788545454554 29167.91940504204 32972.335556149716 34031.12209075631 27497.270793277305 26164.423673949546 30396.881478991585 27757.616574789914 28932.813317290555
5 38663.10193109247 47878.567208403314 39785.846152941216 34758.0088894831 33330.79626050414 38588.12950802134 46270.92279159661 35093.26087563028 39026.697497479 35793.87009411763 48216.43569075633 38761.69749075631 48661.22801008405 36722.92118823528 39517.770895798305 50631.04263529412 35821.52204991086 32957.44347899164 29159.361857397547 40129.10904873949 38075.38796806724 40569.9508342246 39951.57685042015 42952.75746524062 47057.788178151306 35656.78700840339 32256.64041344536 39010.86849747901 34629.15106386553 37218.83438680927
6 43648.99395966389 58687.018905882396 48833.27654453784 40759.40365240645 38418.07493277312 46021.50934581105 58591.14393109245 41392.764606722674 47766.35646554621 43728.053697478994 57691.60809075631 45990.97440840342 60179.66737647063 44300.747440336134 47806.467021848744 62350.43003529409 43165.28557575762 38867.31996134457 33944.799705882324 48222.99576638651 46792.156322689116 48276.704955436704 49304.335578151215 50127.682319073094 57919.60747058827 42326.11948571426 36907.37555630253 46276.619852100834 40309.08027058822 43424.132098039176
7 47976.922672268876 66541.53022857144 55466.74367731094 45383.417499108764 42142.793626890765 51028.558677361834 67836.8499630253 46010.47289411761 54513.674653781534 50331.70618991597 65295.02295126054 51334.67192605051 68918.89322521012 49679.39340504196 53533.19339831929 70440.03962016804 48439.27198395727 43475.47443361348 37790.98254901965 54078.897426890806 53638.33696470589 54058.62147237079 56334.9570941176 54765.37978966135 65583.11661008399 47670.445184873926 40485.408131092496 52008.37132268913 44222.35580168068 47973.391536541894
8 51484.494124369725 71671.82376974792 59953.15987394959 48705.71785204993 44742.3775680672 54282.50193226383 73342.46586386557 49053.98712605042 59076.419794957976 55733.253714285725 70606.01848403363 55001.975351260546 74962.30896806734 53374.46079999995 57476.79995966387 74795.68975462194 52096.23317825309 46727.78664873957 40545.90739215688 58043.943374789866 58493.64959327731 57853.93530303032 61466.81092436973 57540.928857397535 70659.29689747903 51560.08447899156 43078.597245378216 56564.83647731101 46634.64117478995 50986.71403386809
9 53932.36254621845 74428.49032100856 62907.41629411765 51261.17588770056 46306.07827394952 56393.76332085565 76802.75893277307 50900.27777310925 62256.56366218489 59555.71804201677 74112.28451596641 57475.355179831946 78691.5804067228 56116.045450420126 60268.360047058835 77331.25777142857 54668.17718181814 49186.12434117653 42424.90614260245 60835.57641680669 61621.743589915975 60058.068577540114 65201.67707899161 59129.661864527676 73666.36248235292 54345.89650420164 44699.99655126058 60235.34386890752 48033.61969579839 52706.04379679142
10 55322.709959663836 75568.14588235308 64987.286405041865 53128.41066131912 47232.444462184896 57800.38208199645 79354.03187563021 51946.44797983193 64361.094542857165 62068.403746218406 76605.33989243692 59004.20141176471 80779.30638655472 58178.050236974785 62167.4661394958 78721.94710924364 56485.58149910877 50944.6254739496 43762.067900178256 62718.82031092432 63520.08245042013 61434.71021746873 67892.04319831933 60051.98820142602 75292.61846386551 56275.59832773109 45603.407652100774 62604.33552941185 48927.231638655474 53509.85580570411
11 56007.41358655456 75988.10684033632 66387.71504033612 54338.724727272725 47710.05495126054 58556.95153832452 80825.27069579823 52529.875134453825 65664.78144705875 63460.775798319366 78398.06224537818 59929.92527058818 81823.53117983202 59402.804443697445 63328.83237647055 79441.64499831919 57701.86813190732 52080.60301008405 44560.8439465241 63799.629433613416 64570.43191092432 62354.91612299459 69790.28671764699 60595.34425490197 76025.46374957969 57656.88653613441 46092.98925042012 63966.06953109245 49399.854273949604 53769.05835650621
12 56318.1944285713 76104.75793781536 67246.83818991588 54975.9436666667 47906.65462857152 58877.81785383258 81544.34884537804 52807.2953630253 66361.50617310926 64067.04125546216 79448.14120336139 60461.8982386554 82269.24017310921 60051.48159999995 63972.61245210087 79807.1933445377 58420.753568627435 52794.05967058834 44980.69268805703 64307.52427394956 65100.15561512597 62986.45950445626 70956.13863529402 60885.505146167525 76273.58573109227 58516.88333109243 46398.94363529403 64609.35821680669 49599.708618487464 53850.61188413544
13 56422.20007226875 76116.08684201699 67733.68647899145 55271.15848128347 47969.4615630253 58960.25036007145 81879.73032773098 52939.92212100841 66721.64193949572 64370.412939495814 79986.00914453794 60760.005337815084 82452.15054285705 60385.95344201672 64300.18135126055 80017.0298823528 58810.59460606058 53165.02375630271 45199.81005525847 64477.57864705874 65377.663727731 63339.54449732608 71559.12231260497 61066.474110516916 76341.73096638637 58912.56206554614 46566.64033277303 64908.90548067232 49659.66013277316 53871.95145276291
14 56439.660099159504 76116.74775798336 68012.56840336123 55403.18079679154 47988.216482353026 58983.27159358303 81961.77025378143 52991.1088420168 66890.08752941164 64517.31637310921 80184.77866554637 60936.135551260464 82515.39332941172 60558.36814285705 64424.308205042056 80121.21883025196 59033.55271301233 53366.22905378171 45296.90002139038 64522.79683529404 65545.72969075614 63477.722951871496 71799.57026218477 61174.8639572192 76356.41689243676 59083.96151932767 46650.274670588165 65051.847499159645 49686.24102521012 53877.071693404614
15 56440.23892773094 76116.74775798336 68144.54760168056 55449.612675579396 47993.05796806731 58985.21418716591 81972.7401949579 53014.17839495803 66941.98099999983 64552.54391764704 80258.77898655474 61048.82471428567 82524.10468235286 60597.189436974746 64466.14813613445 80155.46430420154 59124.25165775381 53461.21781848756 45336.04808556152 64533.341695798255 65631.51074621834 63534.88882887685 71884.7035294117 61224.12719251328 76365.05507226867 59154.69536470579 46699.06148907555 65147.33342857141 49701.562687394966 53877.568039215665
16 56440.23987731077 76116.74775798336 68205.92979663855 55471.74754367209 47994.726966386625 58985.253641711366 81979.82016134445 53024.32653277316 66944.32598823513 64562.31950924369 80282.32790252104 61106.237040336106 82524.66409915959 60604.36938319324 64475.687759663866 80155.46430420154 59162.13718538306 53500.27152605056 45339.56522816401 64534.42971932765 65648.46405378137 63544.24128520485 71899.01686050415 61245.35272905516 76368.91899159642 59183.80723193267 46726.97234453773 65194.80820504199 49711.59203025207 53877.568039215665
17 56440.23987731077 76116.74775798336 68232.9711310923 55480.50449376121 47995.014894117725 58985.253641711366 81979.82016134445 53028.10120504208 66945.11118655447 64564.98800336134 80285.33870252102 61116.35575798317 82524.70627058815 60604.586546218445 64477.87343193278 80155.46430420154 59175.84782352921 53513.04073109256 45340.683982174705 64534.42971932765 65650.73218487378 63545.034921568506 71904.75845882346 61249.49350445621 76369.80497815105 59196.17731764692 46737.934211764616 65210.66888235292 49716.44286050416 53877.568039215665
18 56440.23987731077 76116.74775798336 68240.9949243696 55480.6009625669 47995.014894117725 58985.253641711366 81979.82016134445 53028.78784537824 66945.27127731075 64565.76030588234 80286.02788067229 61116.35575798317 82524.70627058815 60604.586546218445 64478.73270252102 80155.46430420154 59177.57045098019 53513.6273159665 45340.69469696972 64534.42971932765 65651.22347731076 63545.034921568506 71906.44686554615 61249.512748662986 76369.80497815105 59201.97748067216 46739.15433109234 65214.78657815121 49718.54800336129 53877.568039215665
19 56440.23987731077 76116.74775798336 68241.31726554607 55480.6009625669 47995.014894117725 58985.253641711366 81979.82016134445 53028.978986554706 66945.27127731075 64565.87542689074 80286.13998655464 61116.35575798317 82524.70627058815 60604.586546218445 64479.266164705885 80155.46430420154 59177.90166666646 53513.6273159665 45340.69469696972 64534.42971932765 65651.22347731076 63545.034921568506 71907.09968907556 61249.512748662986 76369.80497815105 59203.13279495788 46739.15433109234 65214.95804201676 49719.410107562966 53877.568039215665

==> simulations/average_lifetime_curve_40_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9148.16527820513 10422.872344871801 10468.154462887986 10263.43043717949 9776.771636977057 8881.12773009446 9938.438048717946 10244.620865047236 9853.392030769231 9208.831529014846 9392.51630256411 9740.343132253714 10194.428256410261 9334.35835897436 9165.411587179482 10223.944305128209 9893.89143589744 9053.487847503378 11527.814624358985 8937.666257692306 9814.846130904178 9753.850458974368 9922.434547435898 10681.641578205123 11705.641758974354 9039.514201282049 9891.460052564113 8771.105678205126 9160.315247435896 10933.519860998653
3 19360.903707692312 24729.700582051293 23538.737844804335 21700.780283333334 21287.05326855599 18689.498419703115 21625.073932051306 20808.138488528995 22383.72267307692 19788.058865047245 20635.47841923076 21759.068315789464 20712.023246153825 19922.28294466938 20654.9859974359 21228.0048423077 20375.72755330635 21105.905004048604 25932.710332051298 20435.439050000004 20830.559255060733 20189.577249999988 19862.00077820511 23657.328744871786 23556.545975641016 20724.06459871794 21064.46406153843 19182.318316666668 20636.420435897446 22394.252730094475
4 29862.879193589764 41194.78860384617 36600.07378812421 32586.825050000014 33515.73901754384 29424.467052631553 34281.44323205129 32324.036665317122 35305.435878205135 31088.92890013499 32838.45968717952 34942.614283400806 31455.77211923076 32509.230497975735 33552.97544230771 32461.83454358976 32105.795090418345 34937.454098515496 40193.61261794872 33488.75648974362 32790.74867476389 30428.694919230773 30276.634397435875 36652.03159615384 33393.132133333325 33651.73632179487 32817.42055000002 30876.465021794906 33736.14499487184 34172.47741700404
5 38784.46102307689 56059.91425897441 48457.7281120108 43113.4717679487 46056.23425236166 39902.07123751685 45405.213606410194 42511.56722941968 46094.41313205132 42075.780624831285 44380.333180769245 48609.49995006757 40309.92401282045 43355.605726045935 46384.08650641027 41992.79786923076 43334.96656005394 48171.57275168687 53121.61963461535 46386.94069743589 43810.99668286102 39853.66424871795 39179.977678205105 48491.07546410258 41038.867171794824 47020.76034230761 44168.59652820516 42548.37576025641 47109.181717948675 44015.571275303635
6 46196.65943589743 66631.46572948723 59824.3806315789 51943.66539358981 57527.688635627506 49782.18095006749 54442.10189230764 51060.630476383216 54495.39558717941 51618.57021052637 54182.9150846154 60866.283557354975 47521.49793589747 52477.43172469633 58745.01775384618 49838.47732307692 54068.55989878544 59415.59804183539 65053.33543846146 57329.22992051284 53405.89553576253 47776.14858205127 46259.84230641028 57798.913503846205 47570.035656410226 58226.20385769241 54258.94940897437 53104.97778461543 59327.21894102562 51204.753829959496
7 52109.741726923065 73188.44154871801 68423.50569905524 59028.077865384636 65310.95510391369 58010.64902024299 61032.64416410246 57484.77775978405 60716.097189743385 58784.78309041838 61317.008791025524 69812.61483130908 52775.156202564074 59464.99249797561 68431.85204230771 55357.08433205128 62237.66078542504 67213.50364507428 73560.91893974342 65198.440142307794 61128.21830904186 54012.250989743654 51504.53063205128 64310.86309230774 53175.440614102554 66495.85048974381 62019.641333333224 61080.87687820521 68493.16012051281 56373.22205398113
8 56488.51185512821 76454.32847564119 73661.09156680161 64558.546323076895 69645.26110931176 63882.29067881242 65168.04544358961 61916.76096626177 65070.25176282037 63376.804593792185 66192.49884102559 75111.20783670706 56237.68524615382 63968.179654520914 74081.23634358973 59097.83370641027 68069.68342105256 71996.0222591093 78376.9240987178 69907.26357692311 66302.80708502032 58753.75844743598 55245.450106410164 68067.935324359 57852.38451794876 71460.46709102589 67780.25297179492 66010.08123846159 74251.5874525641 59834.48558569504
9 59521.47408333336 77969.14724743596 76866.33126720658 68533.35379615378 72242.8638582996 67921.99365047242 67951.01327051263 65025.537738191604 67996.465352564 66169.4279244265 69324.34492948712 78168.87579487161 58505.00621153844 66731.33754385966 77312.88472307695 61962.27013589743 72036.42356005394 74982.59291093113 80548.65547564087 72347.47356153866 69614.18057354915 62574.36191538462 57626.744966666585 69763.92611025632 61854.89526538466 74370.05382692315 71406.1027102564 68958.16546410274 77390.39428846166 61915.330775978575
10 61410.04858974365 78662.56894358998 78653.38909041857 71105.03023076915 73863.286097166 70590.12042375165 69693.08974999985 67018.52915114703 69769.5841538462 67814.78073279347 71271.48289358958 79918.58326315762 60047.00551282044 68318.4938002699 78931.45321794867 64105.841557692314 74378.33981511487 76729.30402024294 81523.26561025626 73581.13075512838 71474.52764777336 65081.79526666682 59016.586761538434 70525.6640166666 64814.86882179484 75930.59355641017 73735.94152692305 70765.41280256427 79054.00668974372 62966.539739541266
11 62391.84281153854 78971.55892564128 79550.64264372516 72476.63872564105 74661.21791632917 72187.09938326589 70796.66342820511 68221.16974224025 70610.50248333345 68694.32050607294 72381.20161666644 80795.3712699052 60978.6693589742 69168.33230634283 79769.55279743588 65358.33832948717 75627.8486531715 77609.38208771925 81908.80744487174 74162.44997564131 72451.99808232099 66730.52447307706 59780.24930000006 70834.72413717945 66597.87732051284 76739.48384871779 75087.64525512837 71698.18105512828 79922.32784871811 63517.046068825955
12 62902.55549102575 79107.84456538488 79961.96673414357 73243.06512307699 75018.9376504721 73136.15565317149 71413.54835769249 68776.21813225368 70984.10047307718 69191.74165856955 73000.8096641024 81180.31734817782 61452.10696923065 69623.00048987869 80149.57920512819 65975.74061923067 76159.87439136315 78031.39581511477 82060.55908461534 74400.136746154 72966.10428744921 67771.26121282067 60136.77956153856 70951.7952679487 67416.52697435905 77084.6788153844 75829.22259615397 72123.3067948719 80376.98927820542 63748.60243319836
13 63067.07996410269 79150.82110000028 80092.86341025702 73669.5371666669 75139.44697705776 73626.9730796223 71679.81379615414 68913.89312415652 71124.30603846174 69406.49156410251 73308.92170384599 81337.79960053948 61667.889887179386 69794.31616599207 80269.17264358971 66169.03938205117 76411.90129014861 78187.00916599194 82115.35085769228 74469.69816794884 73171.75692037764 68302.82776025661 60284.3890961539 70980.86986666662 67732.46201282063 77217.9572192305 76161.03297692319 72327.03454615398 80575.30507820545 63831.98200269905
14 63115.27728589758 79156.68365256439 80115.0255357631 73833.08469743626 75173.79453171359 73840.46724021605 71774.09086025677 68935.38577192982 71164.64977564117 69458.64323346813 73430.24424102549 81403.44585290112 61735.65858717937 69846.96711336046 80309.04896282047 66253.77721153833 76492.0245465589 78245.62640890689 82127.69421025636 74485.0044333334 73225.50407827231 68503.78100512845 60313.16465769238 70984.17905384609 67916.89318974382 77272.4686115382 76343.81928589761 72426.5650564104 80643.02602179517 63862.10093117405
15 63138.30941282065 79156.68365256439 80115.0255357631 73896.10882820547 75187.74070175407 73946.14757354939 71806.7447602568 68939.79443994604 71174.59111923094 69469.95286099848 73476.7062384614 81425.14311740859 61761.004276922955 69855.64552631597 80324.96481282049 66269.79904871783 76514.64210391382 78269.9581120108 82127.69421025636 74488.78425897443 73233.78429419678 68587.60447179512 60315.80635256418 70984.55172051275 68032.49317051307 77283.28571794846 76417.44655384638 72469.75952179503 80658.59911538493 63869.33539001345
16 63145.441994871944 79156.68365256439 80115.0255357631 73916.46453076958 75189.84608232087 73984.20620782736 71815.2754102568 68940.01972874496 71177.4993679489 69471.54765587028 73479.87408076912 81431.14970175407 61767.339597435755 69856.4408245616 80329.16824999997 66273.03597435888 76516.66703238885 78273.7540782726 82127.69421025636 74489.31658974367 73235.58813360296 68621.57273974382 60316.22505512828 70984.71529487173 68081.3180333336 77283.72088205101 76441.61503461566 72479.47766282066 80665.62183333363 63870.04887314435
17 63147.911633333504 79156.68365256439 80115.0255357631 73927.52371538496 75189.84608232087 74005.12214979767 71818.86193717987 68940.01972874496 71177.89157948736 69471.57024831293 73480.44652051272 81431.14970175407 61768.84838846139 69856.54225506092 80329.16824999997 66273.47221923065 76516.66703238885 78273.84602159244 82127.69421025636 74489.38649102571 73236.09294197007 68627.67535512843 60316.22505512828 70984.71529487173 68097.61413461568 77283.7611666664 76448.3185974362 72479.99955512835 80667.63651666697 63870.092751686854
18 63148.263615384785 79156.68365256439 80115.0255357631 73930.27952179522 75189.84608232087 74005.63198785434 71818.89323333373 68940.01972874496 71177.89157948736 69471.57024831293 73480.44652051272 81431.14970175407 61769.05549743574 69856.54225506092 80329.16824999997 66273.53354999989 76516.66703238885 78273.84602159244 82127.69421025636 74489.38649102571 73236.2268947366 68630.60624487202 60316.22505512828 70984.71529487173 68100.29147820541 77283.7611666664 76449.37985384643 72479.99955512835 80667.63651666697 63870.092751686854
19 63148.271010256576 79156.68365256439 80115.0255357631 73930.27952179522 75189.84608232087 74005.63198785434 71818.89323333373 68940.01972874496 71177.89157948736 69471.57024831293 73480.44652051272 81431.14970175407 61769.05549743574 69856.54225506092 80329.16824999997 66273.53354999989 76516.66703238885 78273.84602159244 82127.69421025636 74489.38649102571 73236.25877867722 68630.60624487202 60316.22505512828 70984.71529487173 68100.29147820541 77283.7611666664 76449.37985384643 72479.99955512835 80667.63651666697 63870.092751686854

==> simulations/average_lifetime_curve_50_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9050.737552721092 10796.698515102034 9384.504146122454 10883.63208816327 9706.548183673465 11709.88903510204 11031.429623673477 9857.667479183669 9396.069858775509 9695.333855510207 9283.273502551021 9301.758693061232 9370.554318367353 9756.809203900706 9588.475505952378 9325.117756734691 9612.64864285715 10012.282645714284 9725.798000816329 9330.64354367348 8919.28961306123 10112.165160816332 9496.90087585034 8950.527411428578 10115.447354285716 9809.460875850336 10830.438831560292 10038.247755102035 10717.139891156467 9511.485006530611
3 21373.96677380951 22678.450148571425 22935.082216326526 24022.61347673471 25243.001507755118 26347.317694693877 25404.887687346916 23141.306350204086 22942.081377959206 20763.352704489786 21976.857322278895 23018.8745844898 21447.65972734696 22834.78214627658 21955.871248299274 21404.051721632633 23375.34573894557 24075.926065306117 23565.688759183664 21577.67552897962 21286.116890612222 23997.166898775515 22215.844602891186 21860.739330612232 24252.371271020405 23132.499102040812 25864.040753546113 24013.022172244902 23306.082076530627 23491.270444081627
4 36697.123638605386 36566.86171591833 38904.84899510203 38484.96863183679 44743.36262530611 42192.15439102043 41576.96509714291 39792.72396816327 39925.219876734714 32734.498723265333 37418.97871513606 41222.81981877548 35352.87339510206 38051.29183510641 36945.15641921774 36230.96855836736 41694.632619897966 41845.25283510204 39845.37742448974 35987.58131591836 37056.35152489794 40457.72547755095 37002.79476870751 38368.15293306119 40280.92150612247 38889.49474914963 42740.53401063835 40397.29325795921 37062.23676700682 40431.59449959185
5 52214.9666003401 51942.146304489725 54679.226791020425 53119.84644326532 62655.86189877547 56147.10936 55336.9952906123 55737.60081632656 57909.18473224485 44657.26147020407 52884.131944727844 61426.44054367361 50783.05376897961 52814.57546187947 51633.24728146251 52086.59964653066 62169.43451700679 60006.03505632654 56983.52068979594 51846.63797714281 53504.73127836735 56616.61839918358 51503.73872448983 56417.18879346934 55366.027876734806 55379.67432397958 58890.07903546096 56764.59919755092 50758.16306292509 57644.19144244898
6 65838.13754761891 64309.63085795917 68375.17798448983 65353.94705387751 75143.18328244901 66615.50235102033 66698.26831918367 68766.57888244915 72057.55032571415 54956.20068653069 65078.14205272108 77445.50966204073 65340.82512244907 64681.15180053192 64027.12342176873 65690.16811020415 78691.65357568022 74630.78555428558 72123.93394204079 66179.53626204096 67991.52829959181 68183.88046775512 62425.74159778918 72527.25286040806 67795.62735428587 70614.98896258496 72027.83564716308 69825.3922995918 63041.1769370749 70391.10714693864
7 75549.0907576527 71785.6646530612 76956.98526775523 72771.639262041 81452.75831510208 73848.78590612239 73911.2172702041 76429.4058040817 79191.99584326545 63351.40769306127 73371.09416836733 83425.76877469399 74410.3283240816 72216.50087588656 72197.37261734687 74061.30507346946 84922.93748809556 81836.7199624489 80476.86958612237 74420.17724244886 77374.20994612244 74600.04560081629 69455.89342602028 81856.16631591835 75941.12798938784 80054.69627125851 78252.2534849292 78275.06322938774 72046.04072959187 77270.50724000017
8 80329.36200595202 76465.56073469388 81152.06837714299 76459.28337959219 84012.6187934696 77685.357752653 78069.01890938771 80542.82877632648 82468.63018530622 69076.83025714284 78523.14681122437 84840.272702041 79020.52094857134 76293.7307978727 76962.53109438776 78435.91172653063 86102.4154217689 84418.19106857179 83565.73606530622 78447.53687102046 82402.1940742857 77820.95283183666 73387.33746683666 84766.22797632653 79966.16293387754 83794.33666666668 80375.36742287235 82369.82047918365 77344.3898214288 80642.56307102043
9 82788.0833477889 79298.43153551032 83322.89353142868 78552.08720897975 84897.9939036736 79632.9947877551 80708.41235020409 82516.79193795932 84079.68879918373 72642.6766269387 81642.3305450679 85307.23703102056 81122.97060489787 78519.22228900754 79911.68628571426 81005.41660000004 86337.00315136062 85416.68351346954 84942.39799673474 80752.25686285704 84645.84582938784 79511.28534204091 75491.32541496605 85763.01751755094 81816.49320816316 85366.84534608842 81077.73773315611 84022.15462938763 80479.07894983001 82245.22109959178
10 84321.89899999995 80887.91423918378 84591.25196653073 79540.49832163296 85185.96114693886 80723.4135779591 82189.10072489791 83474.50418367347 84858.5721910205 74693.09672326506 83296.25343707463 85448.06389469405 82070.9404914285 79717.27738652514 81652.17693282315 82228.68012000028 86365.26609608832 85764.52303020407 85616.7505730611 82132.54763102031 85636.9974285716 80269.17559673476 76502.26715731317 86092.24737551021 82428.2854710202 85965.43253061218 81302.92058599296 84611.03287428577 82388.9575892857 83028.1474171428
11 85349.16518282316 81793.58553877573 85272.78385306135 79954.4751632655 85255.09079020421 81286.88835673445 82873.01824571418 83974.87505714272 85133.90169061242 75846.652022857 84045.95580782274 85463.95812000017 82442.66061551007 80368.0094441491 82656.851810374 82659.8304857145 86368.53613605439 85896.30287673466 85893.03553795889 82865.33300489736 86010.81148000038 80532.02185061228 76869.33497874188 86180.79081387744 82582.22408979571 86156.15549319713 81343.00123138305 84864.81533306107 83533.56700765288 83323.15492571419
12 85913.48565816326 82247.09270693906 85663.55929469418 80108.14232979607 85262.10046612256 81514.20366693863 83127.88868163212 84176.26434285686 85251.18868326551 76465.05352653061 84296.6931947275 85466.59688897975 82670.27917061198 80688.02227570937 83105.83020833314 82772.70989795947 86369.28432653056 85950.13715346935 85969.48853469337 83289.7528840809 86128.11712000023 80614.58520979597 76971.68113860584 86189.17655918353 82625.98201224471 86195.17605612222 81343.95209840435 85028.25342285696 83989.66462670045 83424.33541959175
13 86223.82413605443 82474.29582285752 85850.32177061267 80156.9452767347 85262.27884081643 81624.31257795906 83179.1039061219 84230.3906661222 85305.35978693907 76738.76778612229 84338.23376700637 85467.43686938791 82810.91829795881 80816.90386613487 83267.64137499974 82786.28111836762 86369.42461224481 85959.5426971428 85985.90485142807 83518.61296652986 86151.46155020423 80637.02118367354 76996.02724744943 86190.73482857128 82645.60944734678 86210.4675459181 81344.1507508866 85116.43420734679 84188.3277678568 83458.90408408151
14 86368.42860714285 82540.3015779597 85926.24035183726 80174.86534612231 85262.27884081643 81652.8359461223 83180.5123346933 84242.35381142831 85312.77687591864 76842.95127428554 84343.39118537368 85467.43686938791 82864.19050530567 80870.51108156044 83304.70693027186 82786.34253959211 86369.42461224481 85961.51387510197 85987.68006367289 83595.86435836654 86155.01954693889 80645.30142938782 76999.8350518712 86191.07171999982 82651.61298204065 86212.3137397957 81344.23782003556 85146.39569632633 84332.47498384309 83473.14356489787
15 86400.0 82549.79420571486 85958.67745632706 80189.00654040795 85262.27884081643 81655.8176571427 83180.8841746933 84243.78568489771 85312.77687591864 76875.23887102031 84343.61333843486 85467.43686938791 82882.23084816278 80893.86904875904 83311.9232193875 82786.34253959211 86369.42461224481 85961.51387510197 85988.17986122395 83612.03443836654 86156.28371510217 80647.93024897964 77001.11345153106 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85154.73252081613 84445.9572423464 83473.65027346929
16 86400.0 82550.75759346999 85974.21330775562 80193.71784326508 85262.27884081643 81655.8176571427 83181.00059755043 84243.78568489771 85312.77687591864 76880.18680163255 84343.61333843486 85467.43686938791 82884.30090040767 80898.31671897181 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40229306067 83618.85474204003 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85161.29679836713 84533.89068282254 83473.65027346929
17 86400.0 82550.85986775572 85974.27371428625 80194.1635951018 85262.27884081643 81655.8176571427 83181.02628408105 84243.78568489771 85312.77687591864 76880.89547591825 84343.61333843486 85467.43686938791 82884.30090040767 80898.50280673777 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40655918313 83621.02212652983 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85165.03670857119 84562.9809651355 83473.65027346929
18 86400.0 82550.88477306183 85974.27371428625 80194.1635951018 85262.27884081643 81655.8176571427 83181.02628408105 84243.78568489771 85312.77687591864 76880.89547591825 84343.61333843486 85467.43686938791 82884.30090040767 80898.56516755336 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40655918313 83621.02212652983 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85165.03670857119 84563.46901360492 83473.65027346929
19 86400.0 82550.88477306183 85974.27371428625 80194.1635951018 85262.27884081643 81655.8176571427 83181.02628408105 84243.78568489771 85312.77687591864 76880.89547591825 84343.61333843486 85467.43686938791 82884.30090040767 80898.56516755336 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40655918313 83621.02212652983 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85165.03670857119 84563.46901360492 83473.65027346929
20 86400.0 82550.88477306183 85974.27371428625 80194.1635951018 85262.27884081643 81655.8176571427 83181.02628408105 84243.78568489771 85312.77687591864 76880.89547591825 84343.61333843486 85467.43686938791 82884.30090040767 80898.56516755336 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40655918313 83621.02212652983 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85165.03670857119 84563.46901360492 83473.65027346929
21 86400.0 82550.88477306183 85974.27371428625 80194.1635951018 85262.27884081643 81655.8176571427 83181.02628408105 84243.78568489771 85312.77687591864 76880.89547591825 84343.61333843486 85467.43686938791 82884.30090040767 80898.56516755336 83313.6024013603 82786.34253959211 86369.42461224481 85961.51387510197 85988.40655918313 83621.02212652983 86156.51885714298 80648.17666367353 77001.70061224535 86191.07171999982 82651.62847428555 86212.3137397957 81344.23782003556 85165.03670857119 84563.46901360492 83473.65027346929

==> simulations/average_lifetime_curve_5_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 13252.412900000001 16326.540500000001 8676.4271 43938.86483333335 14191.976999999999 5077.765000000001 17107.523166666666 7518.544599999999 26859.8775 3314.4408333333336 11195.6385 15554.761166666669 2476.8497999999995 6441.5333 1522.1194000000037 18865.575833333332 25598.748666666663 33237.5375 30152.164666666667 7215.186333333334 8992.519333333335 14916.038 86400.0 9421.722600000001 3257.7465 13206.650099999999 6250.539400000001 6446.714166666669 24317.986600000004 16203.124166666668
3 13252.412900000001 17649.8885 9909.122800000001 55545.040666666675 16568.62633333333 5195.436800000001 17300.884833333337 7518.544599999999 39134.56733333333 3314.4408333333336 12943.644799999998 16084.243333333337 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 38153.729999999996 31504.329333333342 8300.040500000001 11452.186333333337 17397.5936 86400.0 9667.341600000002 3519.8990000000013 13577.687199999997 6434.656700000001 6446.714166666669 32420.952200000007 18907.968166666673
4 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18187.658600000006 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34281.4869 18937.51383333334
5 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
6 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
7 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
8 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
9 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
10 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
11 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
12 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
13 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
14 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
15 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
16 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
17 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
18 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334
19 13252.412900000001 17649.8885 9989.0514 57339.10900000002 17184.88249999999 5195.436800000001 17300.884833333337 7518.544599999999 39569.22816666666 3314.4408333333336 12943.644799999998 16098.950500000004 2495.4485000000004 6592.5533 1592.8417000000031 19604.700666666668 25831.863333333324 39430.79916666666 31504.329333333342 8399.524166666668 11497.22566666667 18308.88830000001 86400.0 9667.341600000002 3613.5114000000003 13577.687199999997 6434.656700000001 6446.714166666669 34288.462400000004 18937.51383333334

==> simulations/average_lifetime_curve_70_sats_today.dat <==
x 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15 16 17 18 19 20 21 22 23 24 25 26 27 28 29
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 9503.914985507246 9458.895284886125 9810.270412617225 9492.307471440765 9808.996602070396 9144.63652091097 10541.494026501035 9733.496771842647 10902.60904596273 9701.079850809887 9615.810832712215 10157.682530434782 10126.99515403727 9884.067421422302 10335.040705029827 10141.324369138938 10549.488587991718 10820.023733333344 10784.516425258802 9302.111250103526 9556.769258312022 9819.677468737054 9460.074138107413 9773.300721739131 9521.186223188404 9804.960630641826 9768.99492199489 10335.527016977243 9537.958498550732 9881.629213664593
3 26002.39180828165 23927.60400372671 25707.330294970157 24986.900262574596 25791.344760248463 23391.485717598345 26819.761334161478 26234.4926600414 27872.00007287781 24486.4782591645 24682.445522981365 27063.30469772257 25467.888763561088 25079.696115891107 26697.181261295827 25142.502290707558 27516.94271304349 27074.56085672874 27539.263529192544 25108.086501035206 25169.672228474014 26562.903760662546 23937.17632523446 24535.980947412005 24351.216756935813 25867.42735983434 26268.784495311156 25636.10971635611 25622.78540414078 26079.54027536231
4 48118.34539296064 43618.86962691519 47085.91067817563 45112.33359761297 45913.62078178049 43700.10996811594 45915.84150020703 48475.096358592265 48658.30031511385 43390.38493819259 44760.29088115945 49024.17890724645 45511.8924322982 44934.463346356446 47825.57856138103 44450.2133218244 47782.86771966868 46142.83946749485 46389.39027287788 45439.293650517655 45841.50370929233 47495.36798053832 41954.87993009377 44492.92496149075 44642.80426376813 47312.14071428572 48131.37278431368 45047.51399420288 47444.8012335404 47691.67015942024
5 69525.86182981356 64726.703689441005 68453.87130775784 65600.18265856784 66134.21903146995 64788.992211594225 64906.81587908899 70671.15725010361 68746.5032853003 63211.41863341861 66187.29795362339 69919.5222761905 66333.96023354022 65139.73863213338 68783.46293776653 63095.46675660694 67399.23769896482 63571.904681987486 62889.2411060042 64963.37154202888 66991.80839428827 67302.53912877843 60606.154563086035 65713.12174120083 66735.44716645963 68909.62173084899 70078.06336445002 63188.633473705995 68811.30332546585 68731.08680662526
6 82094.85646418211 79603.50004389243 82227.53196206318 80479.8120102301 80312.9485188404 79683.4110455486 79086.06220952395 84104.35821076602 82569.75428944107 79256.26839897699 81004.60598260885 83237.59433913036 81237.4900186335 79895.74793985946 82519.48136700757 77566.78551406655 80277.85433333341 77536.4254418219 76287.86339378875 77897.48261656305 81882.44650682001 80860.29142857148 77316.05433162818 79937.82860703938 81697.280600414 81760.06858385088 83187.65874978708 76440.33226956522 81558.23193333331 82533.86869813665
7 85500.39910062104 84672.80622194595 85887.09797058815 85137.91281713569 84999.843979296 84720.8382091099 84454.70878674944 86328.54919999996 85241.03723933744 84871.72538150064 85293.50973871646 86153.12135403715 85625.16115320915 85000.22849736612 85920.54343606133 84054.39467732313 84824.00974575571 83405.59064844709 82421.28088819871 82946.52100124226 85915.88957672635 85211.4038608696 84616.44366965033 84683.75222774313 85678.98112712223 85075.94730269157 85823.83626726342 82823.42106252591 85085.10308074532 86020.0416178054
8 86114.29806873694 85712.25981117999 86344.42347144076 85898.36939045177 85975.74536687364 85936.30319544539 85838.43937598357 86399.983763147 85588.92899958589 86088.99874722913 86125.1513942029 86337.1205242235 86232.31560331276 85989.58908340655 86357.10596462057 85829.27750511508 85885.96944140788 85286.88811180113 84934.36257101472 84498.23645755695 86333.35187468026 86055.29767494823 86001.18654092071 85759.80113126307 86225.29397681181 85655.24864720501 86161.56498721216 84942.76719710138 85950.46237349905 86280.26754824015
9 86210.59396811582 85999.20621076612 86394.91141389598 86014.19532907043 86119.05165838498 86220.64302360277 86221.19689275372 86400.0 85641.50358095235 86331.27395737405 86306.77138550725 86342.95402857132 86296.55272049707 86140.21290913085 86396.89080349526 86245.6085639387 86178.54704140793 85785.56779089014 85885.91025755747 85039.50484016567 86391.0437190962 86321.22989565223 86236.22167945444 86026.8921606629 86354.84037929623 85803.33167701874 86183.91567348663 85779.8608103519 86225.55489441002 86303.96159710144
10 86221.6811722566 86102.1140028985 86400.0 86023.70067732272 86127.54580828146 86269.03576273324 86313.55100579721 86400.0 85644.93867536228 86378.52132054539 86338.2946095238 86342.95402857132 86300.93717349907 86150.46515891126 86400.0 86372.77261508955 86252.93504223609 85899.49332712205 86155.7372939966 85190.18469896479 86396.29402898537 86394.66906293997 86270.29233802216 86079.60671014538 86373.1736165633 85848.79516397524 86185.92573913028 86125.65602567284 86271.94938219467 86304.22099999999
11 86223.47446376798 86138.68942194588 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86336.54757846805 86400.0 85645.16352339541 86383.8996994882 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86396.18208354646 86261.68195693588 85914.33972960665 86205.98833954525 85211.39104140783 86396.29402898537 86397.68257142858 86272.61725703327 86084.42565879965 86373.23120000017 85857.53665217398 86185.92573913028 86236.60476977225 86274.49043478267 86304.22099999999
12 86223.47446376798 86145.786818633 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86386.08696930921 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85918.40642732929 86211.89192049767 85213.36192877838 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86267.82407246382 86274.66306832305 86304.22099999999
13 86223.47446376798 86146.73846625195 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.10164407475 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.55809689453 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.29573084891 86274.68188488619 86304.22099999999
14 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.41916879767 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
15 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
16 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
17 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
18 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
19 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
20 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999
21 86223.47446376798 86146.77561614843 86400.0 86026.5100622332 86127.64945714275 86271.87110559038 86337.2959428573 86400.0 85645.16352339541 86387.47078260842 86338.37048571429 86342.95402857132 86301.08828571437 86150.6190816505 86400.0 86400.0 86263.59529275369 85919.68202401669 86211.91131428651 85213.47018219452 86396.29402898537 86397.68257142858 86272.98620289857 86084.6071159425 86373.23120000017 85857.56189855078 86185.92573913028 86269.32051428578 86274.68188488619 86304.22099999999

==> simulations/average_lifetime_matrix_aggregates_today.dat <==
x 5 10 15 20 25 30 35 40
1 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
2 16713.279881609193 10845.710674137928 10435.720080914487 10309.128675487229 9714.551314807595 10191.806505407396 9490.617264831451 9868.821748569038
3 18671.20507356322 14807.13181787083 16556.98673257547 18160.639214258095 18082.112502233886 19884.58271297775 19578.777556983918 21358.962834787562
4 18917.238557471264 16056.600504241922 19881.601235089045 23849.1970587915 25096.665304567716 28782.14054606195 29764.12064190792 33572.5423822258
5 18921.659426436785 16369.92408245758 21469.607714058355 27561.52630921557 30435.741867426284 36185.775759492666 39258.081872077484 44929.68303380565
6 18921.659426436785 16439.85688467433 22134.68557130226 29711.31719383534 34204.51714408296 41809.66149863541 47185.576254255684 54681.28846870958
7 18921.659426436785 16451.203026299947 22402.87212075281 30857.447436642826 36658.640399865064 45802.938899467765 53068.343870256336 61929.076488419654
8 18921.659426436785 16452.99081327313 22501.00626239738 31423.64483214121 38200.04014112943 48448.48609139913 57070.08022043854 66632.10778362186
9 18921.659426436785 16453.657771127535 22538.978649311608 31683.80586652197 39072.713494877564 50100.41581504444 59711.04565420126 69588.6260292801
10 18921.659426436785 16453.77532208539 22549.941616849817 31794.350808448115 39528.37932366316 51058.54498014833 61411.2388097644 71356.59364997674
11 18921.659426436785 16453.77532208539 22553.708233345962 31838.58524030582 39744.69798670665 51578.27742809578 62419.01041081811 72320.33879256134
12 18921.659426436785 16453.77532208539 22554.674019224454 31851.598271757837 39837.92940208396 51840.36830957474 62951.14315326607 72802.4953759575
13 18921.659426436785 16453.77532208539 22554.674019224454 31856.722298837543 39875.22273667166 51955.87148490456 63211.06699647356 73004.1676758947
14 18921.659426436785 16453.77532208539 22554.674019224454 31858.92416544371 39889.535199880054 51999.77302323762 63328.53963939303 73078.3730606334
15 18921.659426436785 16453.77532208539 22554.674019224454 31860.36699865605 39892.90904958521 52014.92760157407 63375.74136532403 73105.51025816005
16 18921.659426436785 16453.77532208539 22554.674019224454 31860.775212086184 39893.3901578061 52019.97792448896 63392.10668334866 73113.4797260087
17 18921.659426436785 16453.77532208539 22554.674019224454 31860.775212086184 39893.392373668175 52021.16807532414 63397.084658755004 73115.92748583235
18 18921.659426436785 16453.77532208539 22554.674019224454 31860.775212086184 39893.392373668175 52021.28356488305 63398.086373787075 73116.28503144872
19 18921.659426436785 16453.77532208539 22554.674019224454 31860.775212086184 39893.392373668175 52021.30623820845 63398.23972182146 73116.28613089494

==> simulations/average_lifetime_matrix_aggregates_today_ext.dat <==
x 20 30 40 50 70 100
1 0.0 0.0 0.0 0.0 0.0 0.0
2 9560.932363460375 10092.37614521765 9811.519600763182 9871.387495675059 9923.135347876478 9935.62531572248
3 15866.04905402299 20061.562348055035 21580.665786339523 23176.895846523315 25676.581616801606 28237.418921603792
4 19870.083769147008 29231.684087920017 34518.26773500628 39041.50470538927 46006.42951918887 52978.81144714883
5 22226.23062540835 37115.56000808309 47055.376852829366 55091.8593837612 66296.23611932753 75659.0734118369
6 23576.097421113125 43291.191081020326 57794.280949539316 68309.97933864206 80412.38066707735 85733.77233743128
7 24335.47136811857 47735.570791759616 65563.34300329704 76074.6530469341 84927.36899100566 86354.61311482594
8 24732.60139050212 50675.3117974992 70378.51908462236 79841.77735921879 85883.61071482347 86374.40226695142
9 24920.70159798346 52552.03481674436 73219.34835896968 81759.59243558366 86123.70189291352 86375.37408451483
10 24995.840593547084 53669.79974873199 74869.01764701243 82712.49161015487 86183.2332506374 86375.37752950704
11 25022.24545388183 54259.535384713345 75763.1083405277 83153.36626764205 86194.34397217458 86375.37752950704
12 25031.42624456543 54535.63325931903 76231.04074048116 83341.55903094403 86196.40166303083 86375.37752950704
13 25033.662216475088 54658.04061086134 76457.78393363816 83416.61432651109 86196.56497731025 86375.37752950704
14 25034.038878967527 54704.56481697397 76570.48876849319 83442.6753419034 86196.58233541985 86375.37752950704
15 25034.193165718887 54721.66243207127 76625.39479996977 83452.54304013662 86196.58411520642 86375.37752950704
16 25034.30888078241 54727.26326948705 76650.89611336267 83457.26997016858 86196.58411520642 86375.37752950704
17 25034.30888078241 54728.76887278244 76664.15024844109 83458.52965031909 86196.58411520642 86375.37752950704
18 25034.30888078241 54729.021074877455 76670.1027056727 83458.54948875325 86196.58411520642 86375.37752950704
19 25034.30888078241 54729.04467757266 76674.0130137559 83458.54948875325 86196.58411520642 86375.37752950704
20 25034.30888078241 54729.04467757266 76675.8946422961 83458.54948875325 86196.58411520642 86375.37752950704
21 25034.30888078241 54729.04467757266 76676.80572591795 83458.54948875325 86196.58411520642 86375.37752950704

==> simulations/bottleneck_distances_100_sats_today.dat <==
x 1 2 3 4 5 6
1 43200.0 43200.0 43308.4765625 43416.95703125 43392.02734375 43535.5703125
2 8947.439453125 43200.0 43200.0 4677.953125 4877.03955078125 6858.9794921875
3 6788.13671875 43200.0 43200.0 1763.4840087890625 1547.673095703125 3871.4169921875
4 6450.8447265625 43200.0 43200.0 1026.890625 0.0 3462.597900390625
5 4666.5126953125 18351.640625 12602.5908203125 912.4921875 0.0 3462.597900390625
6 4647.544921875 9258.4853515625 5189.6328125 191.46875 0.0 3462.597900390625
7 4639.23779296875 6912.97119140625 3694.77880859375 169.58218383789062 0.0 3462.597900390625
8 4647.544921875 5970.833984375 3235.21630859375 169.58218383789062 0.0 3462.597900390625
9 4639.23779296875 5878.095703125 3123.57373046875 169.58218383789062 0.0 3462.597900390625
10 4647.544921875 5878.095703125 3122.897216796875 169.58218383789062 0.0 3462.597900390625
11 4639.23779296875 5859.759765625 1511.18310546875 169.58218383789062 0.0 3462.597900390625
12 4647.544921875 5505.54052734375 1501.9639892578125 169.58218383789062 0.0 3462.597900390625
13 4639.23779296875 5422.75048828125 1501.9639892578125 169.58218383789062 0.0 3462.597900390625
14 4647.544921875 5422.75048828125 1501.9639892578125 169.58218383789062 0.0 3462.597900390625
15 4639.23779296875 5422.75048828125 1501.9639892578125 169.58218383789062 0.0 3462.597900390625
16 4647.544921875 5422.75048828125 1501.9639892578125 169.58218383789062 0.0 3462.597900390625
17 4639.23779296875 5422.75048828125 1501.9639892578125 169.58218383789062 0.0 3462.597900390625

==> simulations/knn_single_overlay_2020.dat <==
x 5 10 15 25 50
1 0.8 1.0 0.9 0.9 0.6
2 0.8 1.0 0.9 0.8 0.5
3 0.8 1.0 1.0 0.8 0.6
4 0.8 1.0 1.0 0.9 0.3
5 0.8 1.0 1.0 0.8 0.5
6 0.7 1.0 1.0 1.0 0.6
7 0.8 1.0 1.0 0.8 0.7
8 0.8 1.0 1.0 0.9 0.5
9 0.8 1.0 0.9 0.7 0.5
10 0.8 1.0 1.0 0.8 0.6
11 0.8 1.0 0.9 0.5 0.6
12 0.8 1.0 1.0 0.6 0.5
13 0.8 1.0 1.0 0.6 0.6
14 0.8 1.0 1.0 0.6 0.5
15 0.8 0.6 0.9 0.6 0.5
16 0.8 0.8 1.0 0.6 0.5
17 0.8 0.8 0.9 0.5 0.5
18 0.8 0.8 0.9 0.5 0.4
19 0.8 0.3 0.9 0.3 0.5
20 0.8 0.4 1.0 0.6 0.5
21 0.8 0.4 1.0 0.2 0.4
22 0.8 0.4 1.0 0.4 0.4
23 0.8 0.3 1.0 0.2 0.3
24 0.8 0.3 1.0 0.2 0.3
25 0.8 0.3 1.0 0.2 0.3
26 0.8 0.4 1.0 0.2 0.4
27 0.8 0.3 1.0 0.2 0.5
28 0.8 0.5 0.9 0.2 0.4
29 0.8 0.5 0.8 0.2 0.4
30 0.8 0.6 0.7 0.2 0.4
31 0.8 0.3 0.8 0.2 0.4
32 0.8 0.6 0.7 0.2 0.4
33 0.4 0.2 0.7 0.2 0.4
34 0.8 0.2 0.7 0.2 0.4
35 0.5 0.2 0.7 0.2 0.4
36 0.5 0.2 0.7 0.2 0.4
37 0.4 0.2 0.4 0.2 0.4
38 0.4 0.2 0.4 0.2 0.4
39 0.4 0.2 0.4 0.2 0.4

==> simulations/knn_single_overlay_average_2020.dat <==
x 5 10 15 25 50
1 0.9530000000000003 0.931 0.9440000000000006 0.818 0.7769999999999996
2 0.9020000000000001 0.8459999999999998 0.9040000000000004 0.7860000000000003 0.7659999999999998
3 0.8710000000000003 0.8789999999999999 0.9520000000000004 0.8310000000000001 0.7879999999999997
4 0.8409999999999995 0.8750000000000001 0.904 0.8389999999999995 0.7559999999999999
5 0.851 0.8700000000000006 0.9060000000000001 0.8329999999999999 0.7630000000000003
6 0.8240000000000001 0.8609999999999998 0.9030000000000004 0.8299999999999998 0.7659999999999998
7 0.8449999999999995 0.8500000000000003 0.9229999999999999 0.7890000000000001 0.7379999999999999
8 0.8390000000000001 0.8369999999999997 0.9120000000000004 0.8160000000000003 0.7229999999999994
9 0.805 0.846 0.9109999999999997 0.763 0.7369999999999998
10 0.7879999999999997 0.8339999999999997 0.9080000000000001 0.7900000000000001 0.725
11 0.8449999999999998 0.8319999999999997 0.9100000000000001 0.7760000000000001 0.7299999999999998
12 0.8189999999999997 0.8209999999999998 0.8959999999999999 0.7410000000000003 0.7040000000000002
13 0.8249999999999997 0.8250000000000002 0.9090000000000005 0.7290000000000001 0.694
14 0.8219999999999996 0.8129999999999995 0.8960000000000001 0.6970000000000001 0.6439999999999999
15 0.8249999999999998 0.8139999999999996 0.8919999999999998 0.709 0.6430000000000001
16 0.804 0.8109999999999998 0.9090000000000003 0.6630000000000004 0.639
17 0.8249999999999998 0.7850000000000001 0.8630000000000002 0.6530000000000001 0.6330000000000002
18 0.7989999999999999 0.8079999999999997 0.8989999999999999 0.6730000000000003 0.6000000000000001
19 0.823 0.7819999999999997 0.8739999999999999 0.6509999999999999 0.5950000000000002
20 0.7639999999999995 0.778 0.8900000000000002 0.6089999999999999 0.5790000000000003
21 0.7889999999999996 0.7370000000000002 0.8849999999999999 0.5910000000000004 0.5740000000000003
22 0.7849999999999996 0.7260000000000002 0.853 0.6539999999999999 0.522
23 0.8009999999999998 0.7289999999999996 0.826 0.616 0.5520000000000003
24 0.7219999999999996 0.7030000000000001 0.8469999999999999 0.6459999999999999 0.5059999999999999
25 0.7320000000000002 0.6230000000000002 0.821 0.5930000000000002 0.508
26 0.6809999999999999 0.6510000000000004 0.823 0.6079999999999999 0.533
27 0.6969999999999997 0.6390000000000002 0.7349999999999999 0.5739999999999998 0.525
28 0.6520000000000005 0.5850000000000002 0.7049999999999998 0.579 0.5399999999999999
29 0.677 0.6210000000000003 0.7240000000000001 0.581 0.519
30 0.6350000000000001 0.608 0.6819999999999997 0.5429999999999997 0.5069999999999999
31 0.6580000000000003 0.6319999999999999 0.665 0.5379999999999999 0.5170000000000001
32 0.6070000000000002 0.607 0.6089999999999997 0.534 0.5070000000000002
33 0.5550000000000002 0.6030000000000002 0.573 0.493 0.4999999999999998
34 0.5530000000000002 0.5540000000000002 0.5390000000000003 0.48700000000000015 0.48399999999999993
35 0.4959999999999998 0.504 0.493 0.46799999999999997 0.445
36 0.49600000000000016 0.47999999999999987 0.45199999999999996 0.4519999999999999 0.4439999999999999
37 0.4469999999999997 0.4389999999999999 0.4149999999999999 0.40899999999999986 0.4389999999999998
38 0.4029999999999997 0.3949999999999996 0.39499999999999985 0.39299999999999974 0.3989999999999996
39 0.4019999999999996 0.38099999999999973 0.3899999999999996 0.3789999999999996 0.3929999999999999

==> simulations/knn_single_overlay_average_2020_2.dat <==
x 5 10 15 25 50
1 0.9815000000000006 0.9815000000000005 0.9245000000000004 0.809 0.8950000000000005
2 0.947500000000001 0.9420000000000007 0.8739999999999998 0.8025 0.8544999999999997
3 0.9595000000000009 0.9650000000000005 0.9075000000000003 0.7899999999999998 0.9000000000000001
4 0.9535000000000009 0.9530000000000008 0.9065000000000005 0.779 0.8875000000000004
5 0.9390000000000011 0.9530000000000007 0.9080000000000003 0.7894999999999998 0.8900000000000001
6 0.9315000000000001 0.9355000000000007 0.8995000000000004 0.7999999999999998 0.8684999999999996
7 0.9170000000000007 0.9405000000000008 0.9050000000000006 0.7915000000000001 0.8785
8 0.9275000000000004 0.9140000000000005 0.9195000000000004 0.8175 0.8685
9 0.9005000000000001 0.9150000000000005 0.9260000000000005 0.805 0.8455000000000003
10 0.9070000000000001 0.9165000000000002 0.9245000000000012 0.8095 0.8780000000000002
11 0.8885000000000002 0.9120000000000004 0.9410000000000003 0.8119999999999998 0.8424999999999998
12 0.8745000000000006 0.9205000000000007 0.9210000000000007 0.7944999999999999 0.8475000000000006
13 0.8625000000000002 0.9180000000000008 0.9270000000000005 0.7955000000000002 0.83
14 0.8750000000000006 0.9180000000000004 0.9280000000000005 0.8094999999999996 0.8335000000000001
15 0.8589999999999998 0.9175000000000005 0.9290000000000005 0.7815000000000001 0.8365000000000002
16 0.8610000000000001 0.9140000000000008 0.9225000000000013 0.8029999999999999 0.8200000000000002
17 0.8675 0.9120000000000001 0.9230000000000008 0.7800000000000001 0.8214999999999998
18 0.8570000000000002 0.9030000000000004 0.9070000000000001 0.7855 0.7999999999999998
19 0.8435000000000002 0.8970000000000005 0.9130000000000006 0.8035 0.8175000000000001
20 0.8575000000000002 0.8980000000000006 0.9055000000000004 0.8030000000000003 0.7909999999999998
21 0.8405 0.9010000000000005 0.9100000000000005 0.7814999999999995 0.7895
22 0.8415 0.8959999999999999 0.8945000000000004 0.7969999999999997 0.764
23 0.8410000000000001 0.8960000000000002 0.8850000000000002 0.7875000000000001 0.7684999999999998
24 0.8519999999999999 0.8950000000000005 0.8955000000000004 0.7875 0.7579999999999998
25 0.8524999999999998 0.873 0.8855 0.7944999999999999 0.7565000000000001
26 0.8564999999999996 0.8735 0.8940000000000003 0.7755000000000004 0.7465000000000002
27 0.843 0.8845000000000003 0.8640000000000001 0.7955 0.7625000000000003
28 0.8359999999999999 0.8875000000000002 0.8880000000000001 0.7709999999999999 0.7470000000000002
29 0.8444999999999997 0.867 0.8799999999999999 0.7649999999999996 0.752
30 0.8410000000000002 0.8820000000000003 0.9050000000000006 0.7699999999999999 0.7405000000000004
31 0.8329999999999999 0.8629999999999997 0.8675000000000003 0.7665 0.7394999999999997
32 0.8285000000000002 0.8820000000000001 0.8825000000000006 0.7930000000000001 0.7175
33 0.8414999999999999 0.872 0.8855000000000003 0.75 0.7105000000000001
34 0.8414999999999999 0.8740000000000002 0.8650000000000001 0.7759999999999999 0.6795
35 0.8330000000000001 0.8675000000000006 0.8589999999999999 0.7459999999999998 0.7164999999999999
36 0.8304999999999996 0.8650000000000003 0.8705000000000002 0.7524999999999998 0.6975000000000001
37 0.8474999999999997 0.8669999999999999 0.8350000000000003 0.7215000000000003 0.6835
38 0.8399999999999999 0.8584999999999999 0.8500000000000004 0.7330000000000001 0.6920000000000001
39 0.8420000000000001 0.8455000000000004 0.8274999999999997 0.7015000000000003 0.6679999999999998

==> simulations/knn_single_overlay_average_2021.dat <==
x 5 10 15 25 50
1 0.9470000000000005 0.856 0.8930000000000002 0.815 0.7480000000000002
2 0.894 0.7989999999999999 0.7950000000000002 0.7659999999999999 0.7799999999999997
3 0.9260000000000003 0.8319999999999996 0.8129999999999998 0.8070000000000005 0.7340000000000002
4 0.9200000000000003 0.7610000000000002 0.7949999999999995 0.794 0.8089999999999995
5 0.8839999999999998 0.8119999999999997 0.7919999999999996 0.7539999999999999 0.791
6 0.8690000000000002 0.7519999999999999 0.7969999999999997 0.7949999999999996 0.8129999999999998
7 0.8369999999999996 0.8009999999999998 0.8169999999999998 0.7629999999999998 0.8320000000000001
8 0.7899999999999998 0.7829999999999999 0.8119999999999996 0.741 0.8219999999999998
9 0.7909999999999997 0.7999999999999998 0.8010000000000003 0.6910000000000003 0.8109999999999994
10 0.7759999999999999 0.8179999999999997 0.8180000000000001 0.728 0.8079999999999998
11 0.7690000000000003 0.8550000000000003 0.836 0.6920000000000002 0.7500000000000001
12 0.7659999999999998 0.834 0.8029999999999999 0.685 0.77
13 0.795 0.8340000000000001 0.823 0.6850000000000002 0.7359999999999998
14 0.796 0.83 0.7799999999999995 0.6540000000000004 0.7440000000000001
15 0.7869999999999999 0.8270000000000001 0.7660000000000001 0.671 0.7219999999999993
16 0.7939999999999996 0.7829999999999997 0.7740000000000002 0.6819999999999999 0.6570000000000001
17 0.7600000000000001 0.7599999999999997 0.736 0.6280000000000004 0.6220000000000002
18 0.768 0.7540000000000002 0.7240000000000002 0.662 0.6030000000000002
19 0.7440000000000003 0.7699999999999999 0.7019999999999998 0.6470000000000005 0.6110000000000002
20 0.7010000000000002 0.7320000000000002 0.6880000000000004 0.593 0.5830000000000001
21 0.7289999999999998 0.708 0.704 0.589 0.5979999999999999
22 0.6920000000000001 0.706 0.7129999999999996 0.58 0.5640000000000002
23 0.6820000000000002 0.7209999999999996 0.6809999999999998 0.606 0.5579999999999999
24 0.6800000000000003 0.7110000000000001 0.6829999999999997 0.5900000000000002 0.581
25 0.6290000000000006 0.7149999999999997 0.6870000000000002 0.5720000000000001 0.5789999999999998
26 0.615 0.6550000000000001 0.6449999999999999 0.5369999999999999 0.556
27 0.601 0.6349999999999999 0.6280000000000001 0.5630000000000002 0.5219999999999998
28 0.6370000000000003 0.5900000000000002 0.6270000000000001 0.5100000000000001 0.5489999999999999
29 0.6189999999999999 0.6090000000000001 0.6220000000000002 0.5089999999999998 0.54
30 0.6190000000000001 0.5929999999999999 0.5800000000000003 0.4909999999999999 0.5139999999999998
31 0.5780000000000001 0.5790000000000002 0.5750000000000003 0.5049999999999997 0.5329999999999999
32 0.5360000000000005 0.5459999999999999 0.58 0.5349999999999999 0.5109999999999999
33 0.5499999999999998 0.5109999999999997 0.57 0.507 0.47100000000000003
34 0.49100000000000016 0.49299999999999966 0.5500000000000002 0.4839999999999998 0.49700000000000016
35 0.4849999999999996 0.4849999999999997 0.4920000000000003 0.4689999999999999 0.4859999999999999
36 0.45699999999999946 0.45599999999999974 0.4749999999999999 0.46699999999999975 0.4329999999999999
37 0.41599999999999965 0.39599999999999985 0.3930000000000001 0.42699999999999966 0.4029999999999997
38 0.3919999999999995 0.38999999999999974 0.3829999999999996 0.39999999999999963 0.3989999999999997
39 0.39799999999999963 0.3849999999999998 0.3799999999999998 0.38599999999999957 0.38499999999999973

==> simulations/knn_single_overlay_average_2022.dat <==
x 5 10 15 25 50
1 0.9380000000000002 0.9310000000000003 0.9250000000000003 0.9279999999999999 0.9220000000000002
2 0.916 0.88 0.8449999999999994 0.8209999999999998 0.8330000000000003
3 0.9050000000000006 0.9130000000000004 0.8740000000000002 0.867 0.8800000000000001
4 0.92 0.8839999999999998 0.8339999999999997 0.8839999999999998 0.8210000000000001
5 0.905 0.9040000000000002 0.9050000000000002 0.8780000000000001 0.8570000000000002
6 0.9030000000000002 0.9030000000000006 0.8599999999999998 0.826 0.8180000000000004
7 0.8950000000000005 0.9220000000000005 0.8530000000000001 0.8169999999999996 0.8299999999999998
8 0.8770000000000002 0.8860000000000002 0.8299999999999998 0.8169999999999996 0.7949999999999997
9 0.9020000000000001 0.8609999999999995 0.8030000000000004 0.8129999999999997 0.8390000000000001
10 0.9040000000000004 0.8769999999999999 0.7659999999999998 0.8049999999999997 0.7510000000000001
11 0.9100000000000001 0.8650000000000003 0.7429999999999994 0.8069999999999999 0.7880000000000004
12 0.894 0.8429999999999996 0.7170000000000002 0.7679999999999998 0.741
13 0.888 0.8400000000000002 0.7500000000000001 0.8059999999999999 0.7290000000000001
14 0.8880000000000006 0.7999999999999997 0.7140000000000003 0.7870000000000005 0.7050000000000002
15 0.9029999999999996 0.8309999999999996 0.7290000000000003 0.7359999999999998 0.686
16 0.8879999999999996 0.8110000000000003 0.7240000000000002 0.8099999999999998 0.6549999999999998
17 0.8930000000000001 0.8 0.7339999999999999 0.7929999999999999 0.6479999999999998
18 0.8890000000000002 0.7770000000000004 0.7239999999999999 0.8130000000000002 0.6409999999999997
19 0.8829999999999996 0.8260000000000002 0.755 0.7919999999999999 0.6020000000000002
20 0.8860000000000002 0.7959999999999999 0.716 0.7899999999999996 0.569
21 0.835 0.7940000000000004 0.7469999999999999 0.7389999999999998 0.5740000000000002
22 0.85 0.758 0.71 0.7680000000000001 0.5680000000000001
23 0.8590000000000003 0.769 0.7 0.6849999999999998 0.5660000000000001
24 0.8570000000000002 0.7199999999999998 0.6690000000000002 0.701 0.5440000000000004
25 0.809 0.73 0.6589999999999999 0.5860000000000002 0.5630000000000001
26 0.7859999999999999 0.7230000000000001 0.6480000000000001 0.6070000000000001 0.5720000000000001
27 0.7819999999999997 0.709 0.6829999999999999 0.5989999999999999 0.5420000000000001
28 0.7290000000000002 0.7159999999999995 0.637 0.548 0.5930000000000003
29 0.762 0.698 0.6669999999999999 0.5190000000000002 0.5390000000000003
30 0.6379999999999998 0.6620000000000001 0.6570000000000004 0.5379999999999999 0.5660000000000002
31 0.6689999999999996 0.6849999999999998 0.6510000000000002 0.5499999999999996 0.5460000000000003
32 0.607 0.6279999999999998 0.559 0.43499999999999983 0.5409999999999999
33 0.5780000000000001 0.6060000000000002 0.59 0.47599999999999987 0.5270000000000002
34 0.54 0.5779999999999998 0.5609999999999999 0.4439999999999999 0.5060000000000001
35 0.49 0.477 0.5039999999999997 0.4629999999999999 0.48999999999999994
36 0.44999999999999984 0.5009999999999999 0.5179999999999998 0.44599999999999973 0.4629999999999999
37 0.38699999999999973 0.4079999999999998 0.4079999999999998 0.38799999999999985 0.4159999999999998
38 0.3809999999999999 0.39099999999999985 0.3789999999999997 0.3859999999999998 0.38499999999999973
39 0.38799999999999985 0.39199999999999974 0.3959999999999998 0.38599999999999995 0.38799999999999957

==> simulations/knn_single_overlay_average_2023.dat <==
x 5 10 15 25 50
1 0.8880000000000001 0.8390000000000002 0.9090000000000004 0.8529999999999999 0.8269999999999997
2 0.85 0.8079999999999997 0.7929999999999996 0.8289999999999997 0.8420000000000001
3 0.8539999999999998 0.8900000000000002 0.8720000000000003 0.8890000000000002 0.8369999999999999
4 0.8709999999999998 0.8279999999999994 0.8029999999999998 0.8929999999999997 0.8059999999999999
5 0.8539999999999999 0.889 0.846 0.8740000000000001 0.8180000000000003
6 0.8159999999999998 0.8359999999999994 0.8230000000000003 0.8460000000000004 0.8019999999999999
7 0.7959999999999999 0.8420000000000001 0.8139999999999995 0.8109999999999999 0.809
8 0.7719999999999999 0.836 0.7750000000000001 0.829 0.7579999999999996
9 0.7779999999999998 0.8539999999999998 0.786 0.8039999999999999 0.7509999999999997
10 0.7439999999999998 0.8220000000000001 0.7559999999999998 0.8399999999999997 0.7339999999999999
11 0.7739999999999998 0.8029999999999998 0.7709999999999995 0.7979999999999996 0.75
12 0.722 0.8180000000000001 0.7099999999999999 0.8180000000000003 0.671
13 0.733 0.8009999999999997 0.7160000000000004 0.7979999999999999 0.6899999999999997
14 0.7080000000000003 0.821 0.643 0.7669999999999998 0.6170000000000002
15 0.7219999999999999 0.8169999999999998 0.6819999999999999 0.7780000000000001 0.6120000000000004
16 0.7290000000000005 0.816 0.6940000000000001 0.7590000000000002 0.578
17 0.699 0.8119999999999998 0.7069999999999999 0.745 0.55
18 0.695 0.8089999999999999 0.6530000000000002 0.7509999999999999 0.519
19 0.7000000000000003 0.8019999999999997 0.6599999999999998 0.6950000000000002 0.5180000000000001
20 0.6749999999999998 0.7819999999999995 0.6240000000000003 0.737 0.4829999999999999
21 0.6990000000000001 0.7270000000000002 0.6680000000000003 0.6759999999999998 0.47900000000000015
22 0.6690000000000004 0.763 0.6230000000000001 0.6629999999999999 0.4809999999999999
23 0.6490000000000002 0.7190000000000001 0.6679999999999999 0.64 0.4550000000000001
24 0.6160000000000002 0.7369999999999999 0.6220000000000001 0.6500000000000001 0.4619999999999999
25 0.6400000000000002 0.6989999999999996 0.644 0.6380000000000002 0.43999999999999984
26 0.6459999999999999 0.6329999999999999 0.6359999999999997 0.619 0.47200000000000003
27 0.6330000000000002 0.5729999999999998 0.6270000000000002 0.627 0.45099999999999985
28 0.647 0.5389999999999996 0.6350000000000001 0.5690000000000003 0.4379999999999999
29 0.6270000000000003 0.5439999999999998 0.5569999999999999 0.562 0.4709999999999999
30 0.6340000000000001 0.548 0.579 0.5479999999999997 0.4549999999999999
31 0.594 0.5139999999999999 0.5810000000000002 0.5819999999999999 0.4969999999999999
32 0.6120000000000004 0.504 0.602 0.509 0.4519999999999999
33 0.6080000000000001 0.466 0.5149999999999999 0.5069999999999998 0.43999999999999995
34 0.545 0.5030000000000004 0.5380000000000001 0.4649999999999999 0.4489999999999998
35 0.5319999999999998 0.4420000000000001 0.4419999999999997 0.46799999999999964 0.4099999999999997
36 0.5009999999999998 0.44599999999999973 0.48200000000000004 0.4139999999999997 0.44199999999999967
37 0.46599999999999947 0.4059999999999996 0.3969999999999997 0.40599999999999975 0.3919999999999996
38 0.39799999999999963 0.3939999999999996 0.39599999999999974 0.39099999999999957 0.38499999999999956
39 0.3899999999999996 0.39299999999999974 0.3999999999999996 0.3709999999999997 0.3889999999999997

==> simulations/knn_single_overlay_average_2024.dat <==
x 5 10 15 25 50
1 0.9120000000000004 0.8970000000000001 0.8990000000000004 0.83 0.8630000000000001
2 0.8000000000000002 0.8529999999999999 0.7889999999999996 0.8050000000000002 0.8520000000000002
3 0.8390000000000001 0.9180000000000004 0.8590000000000003 0.8009999999999999 0.838
4 0.8080000000000002 0.894 0.7749999999999995 0.8069999999999996 0.7409999999999995
5 0.8069999999999997 0.9170000000000003 0.829 0.7930000000000001 0.7850000000000001
6 0.8 0.8690000000000004 0.7819999999999999 0.7630000000000002 0.7499999999999999
7 0.8080000000000003 0.8950000000000005 0.8059999999999998 0.7699999999999999 0.7889999999999996
8 0.7979999999999998 0.8509999999999995 0.7499999999999997 0.7739999999999999 0.7699999999999999
9 0.8079999999999998 0.8539999999999999 0.7729999999999998 0.775 0.7760000000000001
10 0.811 0.8099999999999997 0.7209999999999998 0.7889999999999998 0.757
11 0.82 0.8140000000000002 0.7509999999999999 0.7589999999999999 0.7020000000000003
12 0.8170000000000003 0.759 0.7429999999999999 0.7279999999999999 0.6779999999999999
13 0.8109999999999999 0.7910000000000003 0.7159999999999997 0.7500000000000001 0.6709999999999999
14 0.7860000000000003 0.748 0.6659999999999999 0.7199999999999998 0.6360000000000001
15 0.7649999999999999 0.745 0.7140000000000001 0.6930000000000003 0.6180000000000001
16 0.7779999999999997 0.7310000000000001 0.6550000000000001 0.7159999999999995 0.5810000000000002
17 0.77 0.7170000000000001 0.6480000000000001 0.6940000000000001 0.5669999999999998
18 0.753 0.703 0.6590000000000005 0.6819999999999999 0.5730000000000001
19 0.814 0.661 0.6500000000000001 0.6999999999999998 0.5389999999999999
20 0.7469999999999996 0.65 0.6370000000000002 0.6290000000000002 0.5299999999999999
21 0.7669999999999999 0.7040000000000001 0.648 0.63 0.5439999999999999
22 0.754 0.6560000000000001 0.6200000000000003 0.639 0.5
23 0.7569999999999998 0.6260000000000001 0.5820000000000002 0.6580000000000003 0.5159999999999999
24 0.6909999999999998 0.612 0.5710000000000002 0.6140000000000002 0.4989999999999999
25 0.7399999999999999 0.6190000000000002 0.5700000000000002 0.6080000000000004 0.4819999999999999
26 0.689 0.5700000000000003 0.601 0.6620000000000001 0.4960000000000001
27 0.6359999999999999 0.5689999999999997 0.5789999999999998 0.6060000000000001 0.48700000000000004
28 0.6189999999999999 0.5970000000000002 0.592 0.6000000000000003 0.4549999999999999
29 0.587 0.5680000000000001 0.6030000000000003 0.6059999999999999 0.4569999999999999
30 0.556 0.5860000000000004 0.57 0.567 0.4729999999999999
31 0.5530000000000002 0.5760000000000006 0.5880000000000003 0.5429999999999998 0.43999999999999967
32 0.5280000000000001 0.558 0.5540000000000002 0.5670000000000001 0.458
33 0.457 0.5280000000000001 0.531 0.49900000000000005 0.4319999999999997
34 0.473 0.515 0.514 0.49400000000000027 0.4489999999999999
35 0.4049999999999998 0.4529999999999999 0.43699999999999994 0.4629999999999997 0.43299999999999983
36 0.4739999999999997 0.5109999999999998 0.4570000000000001 0.4349999999999997 0.43299999999999966
37 0.4119999999999996 0.40999999999999964 0.4329999999999996 0.4069999999999996 0.39599999999999974
38 0.4049999999999997 0.3959999999999996 0.3909999999999997 0.3829999999999996 0.39899999999999963
39 0.3829999999999997 0.3959999999999996 0.39499999999999963 0.3809999999999995 0.38499999999999973

==> simulations/knn_single_overlay_average_50.dat <==
x 5 10 15 25 50
1 1.0 0.9965 0.9910000000000003 0.9720000000000006 0.9855000000000003
2 1.0 0.9995 0.9905000000000003 0.9585000000000008 0.9705000000000007
3 1.0 0.997 0.9905000000000004 0.9780000000000006 0.962500000000001
4 1.0 0.9985 0.9880000000000005 0.951500000000001 0.9680000000000006
5 1.0 0.9945000000000002 0.9885000000000004 0.9615000000000008 0.9595000000000009
6 1.0 0.9935000000000003 0.9900000000000003 0.9560000000000006 0.9540000000000006
7 1.0 0.9910000000000003 0.9885000000000005 0.9660000000000006 0.949000000000001
8 1.0 0.9890000000000003 0.9870000000000004 0.9530000000000011 0.9480000000000008
9 1.0 0.9830000000000002 0.9895000000000005 0.9545000000000009 0.939500000000001
10 1.0 0.9830000000000007 0.9895000000000003 0.9465000000000005 0.9430000000000011
11 1.0 0.9795000000000007 0.9930000000000002 0.950000000000001 0.9245000000000009
12 1.0 0.9795000000000006 0.9915000000000002 0.9600000000000005 0.9300000000000008
13 1.0 0.9800000000000008 0.9880000000000004 0.9475000000000007 0.9280000000000009
14 1.0 0.9795000000000006 0.9885000000000005 0.9355000000000006 0.9270000000000007
15 1.0 0.9785000000000005 0.9895000000000005 0.9345000000000008 0.8935000000000004
16 1.0 0.9795000000000006 0.9860000000000007 0.9240000000000006 0.9065000000000005
17 1.0 0.9870000000000004 0.9810000000000005 0.9300000000000008 0.8855000000000001
18 1.0 0.9790000000000005 0.9805000000000008 0.9025000000000005 0.9
19 1.0 0.9780000000000009 0.9785000000000007 0.9190000000000008 0.8935000000000006
20 1.0 0.9760000000000008 0.9820000000000004 0.9150000000000006 0.8815000000000006
21 1.0 0.9780000000000006 0.9775000000000006 0.9110000000000005 0.8604999999999999
22 1.0 0.9830000000000007 0.9775000000000008 0.9035000000000002 0.8770000000000002
23 1.0 0.9830000000000005 0.9840000000000007 0.8955000000000005 0.8639999999999999
24 1.0 0.9830000000000007 0.9810000000000005 0.8935000000000006 0.8600000000000001
25 1.0 0.9795000000000009 0.9820000000000004 0.9090000000000009 0.8630000000000002
26 1.0 0.9820000000000007 0.9745000000000005 0.8830000000000006 0.8545000000000001
27 1.0 0.9835000000000007 0.9765000000000006 0.8975000000000005 0.8410000000000002
28 1.0 0.9775000000000007 0.9660000000000005 0.9020000000000004 0.8534999999999999
29 1.0 0.9845000000000006 0.9640000000000005 0.894 0.8524999999999998
30 1.0 0.9820000000000003 0.9445000000000005 0.8630000000000002 0.856
31 1.0 0.9775000000000007 0.9540000000000005 0.8945000000000007 0.8614999999999998
32 1.0 0.9760000000000005 0.9380000000000003 0.8680000000000001 0.8690000000000002
33 1.0 0.9760000000000005 0.9329999999999999 0.8615000000000004 0.8569999999999998
34 1.0 0.9360000000000003 0.9265000000000008 0.8710000000000008 0.855
35 1.0 0.9440000000000006 0.9105000000000005 0.865 0.8510000000000002
36 1.0 0.9139999999999999 0.9010000000000004 0.8624999999999998 0.8589999999999999
37 1.0 0.9305 0.9110000000000005 0.8604999999999999 0.848
38 1.0 0.8914999999999997 0.8955000000000005 0.86 0.861
39 1.0 0.8824999999999996 0.8940000000000003 0.8594999999999999 0.8515

==> simulations/knn_single_overlay_average_5_h1.dat <==
x 5 10 15 25 50
1 1.0 0.96 1.0 0.94 0.99
2 1.0 0.81 1.0 0.74 0.925
3 1.0 0.775 1.0 0.855 0.855
4 1.0 0.76 0.905 0.65 0.87
5 1.0 0.825 0.895 0.675 0.865
6 0.78 0.675 0.65 0.605 0.635
7 0.57 0.445 0.395 0.335 0.495
8 0.28 0.29 0.295 0.22 0.31
9 0.26 0.285 0.25 0.34 0.27
10 0.28 0.275 0.265 0.27 0.27
11 0.305 0.25 0.28 0.26 0.28
12 0.3 0.275 0.245 0.245 0.3
13 0.3 0.3 0.225 0.285 0.285
14 0.315 0.265 0.31 0.29 0.24
15 0.245 0.33 0.32 0.255 0.275
16 0.25 0.26 0.295 0.29 0.315
17 0.265 0.29 0.31 0.255 0.27
18 0.33 0.265 0.315 0.295 0.28
19 0.255 0.295 0.245 0.25 0.315
20 0.27 0.26 0.285 0.255 0.265
21 0.265 0.28 0.265 0.25 0.295
22 0.295 0.325 0.255 0.28 0.275
23 0.26 0.265 0.305 0.345 0.245
24 0.275 0.255 0.235 0.265 0.265
25 0.34 0.32 0.27 0.28 0.28
26 0.28 0.315 0.225 0.25 0.24
27 0.28 0.305 0.34 0.315 0.275
28 0.28 0.315 0.285 0.245 0.325
29 0.29 0.255 0.265 0.25 0.255
30 0.29 0.295 0.27 0.255 0.245
31 0.33 0.3 0.29 0.235 0.275
32 0.27 0.265 0.275 0.27 0.285
33 0.235 0.22 0.26 0.275 0.275
34 0.22 0.28 0.285 0.255 0.275
35 0.285 0.28 0.255 0.24 0.25
36 0.305 0.32 0.28 0.275 0.32
37 0.28 0.29 0.25 0.32 0.315
38 0.295 0.27 0.255 0.3 0.265
39 0.27 0.28 0.29 0.3 0.33

==> simulations/knn_single_overlay_today_50.dat <==
x 5 10 15 25 50
1 1.0 1.0 0.95 0.9 1.0
2 1.0 1.0 0.95 0.9 1.0
3 1.0 1.0 0.95 0.95 1.0
4 1.0 1.0 0.95 0.9 1.0
5 1.0 1.0 0.95 0.9 1.0
6 1.0 1.0 0.95 0.9 1.0
7 1.0 1.0 0.95 0.9 1.0
8 1.0 1.0 0.95 0.9 1.0
9 1.0 1.0 0.95 0.9 1.0
10 1.0 1.0 0.95 0.9 1.0
11 1.0 1.0 0.95 0.9 1.0
12 1.0 1.0 0.95 0.9 0.95
13 1.0 1.0 0.95 0.9 0.9
14 1.0 1.0 0.95 0.9 0.95
15 1.0 1.0 0.95 0.9 0.9
16 1.0 1.0 0.95 0.9 0.95
17 1.0 1.0 0.95 0.9 0.9
18 1.0 1.0 0.95 0.9 0.9
19 1.0 1.0 0.95 0.9 0.9
20 1.0 1.0 0.95 0.9 0.9
21 1.0 1.0 0.95 0.9 0.9
22 1.0 1.0 0.95 0.9 0.9
23 1.0 1.0 0.95 0.9 0.9
24 1.0 1.0 0.95 0.9 0.9
25 1.0 1.0 0.95 0.9 0.9
26 1.0 1.0 0.95 0.9 0.9
27 1.0 1.0 0.95 0.9 0.9
28 1.0 1.0 0.95 0.85 0.9
29 1.0 1.0 0.95 0.85 0.9
30 1.0 1.0 0.9 0.8 0.9
31 1.0 1.0 0.9 0.8 0.9
32 1.0 1.0 0.9 0.8 0.9
33 1.0 1.0 0.9 0.8 0.9
34 1.0 0.75 0.9 0.8 0.9
35 1.0 0.75 0.9 0.8 0.9
36 1.0 0.7 0.85 0.8 0.9
37 1.0 0.7 0.85 0.8 0.9
38 1.0 0.7 0.85 0.8 0.9
39 1.0 0.7 0.85 0.8 0.9

==> simulations/knn_single_overlay_today_5_h1.dat <==
x 5 10 15 25 50
1 1.0 1.0 1.0 1.0 1.0
2 1.0 1.0 1.0 0.5 0.5
3 1.0 1.0 1.0 1.0 0.5
4 1.0 1.0 1.0 0.5 0.5
5 1.0 1.0 1.0 0.5 1.0
6 1.0 0.0 1.0 0.5 0.5
7 0.0 0.0 1.0 0.5 0.5
8 0.0 0.0 0.5 0.5 0.5
9 0.0 0.0 0.5 0.5 0.5
10 0.0 0.0 0.5 0.5 0.5
11 0.0 0.0 0.5 0.5 0.5
12 0.0 0.0 0.5 0.5 0.5
13 0.0 0.0 0.5 0.5 0.5
14 0.0 0.0 0.5 0.5 0.5
15 0.0 0.0 0.5 0.5 0.5
16 0.0 0.0 0.5 0.5 0.5
17 0.0 0.0 0.5 0.5 0.5
18 0.0 0.0 0.5 0.5 0.5
19 0.0 0.0 0.5 0.5 0.5
20 0.0 0.0 0.5 0.5 0.5
21 0.0 0.0 0.5 0.5 0.5
22 0.0 0.0 0.5 0.5 0.5
23 0.0 0.0 0.5 0.5 0.5
24 0.0 0.0 0.5 0.5 0.5
25 0.0 0.0 0.5 0.5 0.5
26 0.0 0.0 0.5 0.5 0.5
27 0.0 0.0 0.5 0.5 0.5
28 0.0 0.0 0.5 0.5 0.5
29 0.0 0.0 0.5 0.5 0.5
30 0.0 0.0 0.5 0.5 0.5
31 0.0 0.0 0.5 0.5 0.5
32 0.0 0.0 0.5 0.5 0.5
33 0.0 0.0 0.5 0.5 0.5
34 0.0 0.0 0.5 0.5 0.5
35 0.0 0.0 0.5 0.5 0.5
36 0.0 0.0 0.5 0.5 0.5
37 0.0 0.0 0.5 0.5 0.5
38 0.0 0.0 0.5 0.5 0.5
39 0.0 0.0 0.5 0.5 0.5

==> simulations/range_sd_lifetime_matrix_100_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9935.62531572248 9780.163123791752 10091.087507653208
3 28237.418921603792 27837.010478443208 28637.827364764376
4 52978.81144714883 52416.73129634077 53540.89159795689
5 75659.0734118369 75186.11219740992 76132.03462626388
6 85733.77233743128 85581.85183077295 85885.6928440896
7 86354.61311482594 86329.98606637068 86379.24016328121
8 86374.40226695142 86353.53098974685 86395.27354415599
9 86375.37408451483 86354.47261230036 86396.27555672929
10 86375.37752950704 86354.4757687 86396.27929031408
11 86375.37752950704 86354.4757687 86396.27929031408
12 86375.37752950704 86354.4757687 86396.27929031408
13 86375.37752950704 86354.4757687 86396.27929031408
14 86375.37752950704 86354.4757687 86396.27929031408
15 86375.37752950704 86354.4757687 86396.27929031408
16 86375.37752950704 86354.4757687 86396.27929031408
17 86375.37752950704 86354.4757687 86396.27929031408
18 86375.37752950704 86354.4757687 86396.27929031408
19 86375.37752950704 86354.4757687 86396.27929031408
20 86375.37752950704 86354.4757687 86396.27929031408
21 86375.37752950704 86354.4757687 86396.27929031408

==> simulations/range_sd_lifetime_matrix_10_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 10845.710674137928 9297.158588342229 12394.262759933628
3 14807.13181787083 12397.143459855137 17217.12017588652
4 16056.600504241922 13255.13631669072 18858.064691793126
5 16369.92408245758 13495.801832418954 19244.046332496207
6 16439.85688467433 13545.193661201778 19334.52010814688
7 16451.203026299947 13553.853723276166 19348.552329323727
8 16452.99081327313 13555.444837486606 19350.536789059654
9 16453.657771127535 13556.049895863309 19351.26564639176
10 16453.77532208539 13556.184662648708 19351.365981522067
11 16453.77532208539 13556.184662648708 19351.365981522067
12 16453.77532208539 13556.184662648708 19351.365981522067
13 16453.77532208539 13556.184662648708 19351.365981522067
14 16453.77532208539 13556.184662648708 19351.365981522067
15 16453.77532208539 13556.184662648708 19351.365981522067
16 16453.77532208539 13556.184662648708 19351.365981522067
17 16453.77532208539 13556.184662648708 19351.365981522067
18 16453.77532208539 13556.184662648708 19351.365981522067
19 16453.77532208539 13556.184662648708 19351.365981522067

==> simulations/range_sd_lifetime_matrix_15_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 10435.720080914487 9649.373063021714 11222.06709880726
3 16556.98673257547 15044.395430532983 18069.57803461796
4 19881.601235089045 17769.87855501889 21993.3239151592
5 21469.607714058355 18980.69282837563 23958.522599741078
6 22134.68557130226 19475.725795648472 24793.645346956047
7 22402.87212075281 19679.300033850937 25126.444207654684
8 22501.00626239738 19754.190992351083 25247.821532443675
9 22538.978649311608 19784.265795455744 25293.691503167473
10 22549.941616849817 19793.482740122632 25306.400493577003
11 22553.708233345962 19796.711240188513 25310.70522650341
12 22554.674019224454 19797.562519091494 25311.785519357414
13 22554.674019224454 19797.562519091494 25311.785519357414
14 22554.674019224454 19797.562519091494 25311.785519357414
15 22554.674019224454 19797.562519091494 25311.785519357414
16 22554.674019224454 19797.562519091494 25311.785519357414
17 22554.674019224454 19797.562519091494 25311.785519357414
18 22554.674019224454 19797.562519091494 25311.785519357414
19 22554.674019224454 19797.562519091494 25311.785519357414

==> simulations/range_sd_lifetime_matrix_20_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 10309.128675487229 9694.57685941446 10923.680491559999
3 18160.639214258095 16583.502939490605 19737.775489025586
4 23849.1970587915 21295.634207981824 26402.759909601173
5 27561.52630921557 24240.32147065815 30882.73114777299
6 29711.31719383534 25911.91080373354 33510.72358393714
7 30857.447436642826 26792.021138242973 34922.873735042675
8 31423.64483214121 27225.189913050323 35622.0997512321
9 31683.80586652197 27427.73847532497 35939.873257718966
10 31794.350808448115 27514.957151070375 36073.744465825854
11 31838.58524030582 27548.90178722266 36128.26869338898
12 31851.598271757837 27557.933525082517 36145.26301843316
13 31856.722298837543 27561.032959924494 36152.41163775059
14 31858.92416544371 27561.70080028038 36156.147530607035
15 31860.36699865605 27561.981219097608 36158.75277821449
16 31860.775212086184 27562.056517566172 36159.4939066062
17 31860.775212086184 27562.056517566172 36159.4939066062
18 31860.775212086184 27562.056517566172 36159.4939066062
19 31860.775212086184 27562.056517566172 36159.4939066062

==> simulations/range_sd_lifetime_matrix_25_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9714.551314807595 9263.03459965386 10166.06802996133
3 18082.112502233886 17056.63645856545 19107.588545902323
4 25096.665304567716 23332.391659514138 26860.938949621293
5 30435.741867426284 27894.778369114672 32976.7053657379
6 34204.51714408296 31004.837811467314 37404.196476698606
7 36658.640399865064 32990.88921658568 40326.39158314445
8 38200.04014112943 34218.78856026908 42181.29172198978
9 39072.713494877564 34912.83881338638 43232.58817636875
10 39528.37932366316 35283.19226476705 43773.56638255927
11 39744.69798670665 35459.291979335685 44030.10399407761
12 39837.92940208396 35533.953492782566 44141.90531138535
13 39875.22273667166 35562.809160219396 44187.63631312393
14 39889.535199880054 35574.19929661113 44204.87110314898
15 39892.90904958521 35577.33981677335 44208.47828239707
16 39893.3901578061 35577.83410184091 44208.94621377128
17 39893.392373668175 35577.83524805418 44208.94949928217
18 39893.392373668175 35577.83524805418 44208.94949928217
19 39893.392373668175 35577.83524805418 44208.94949928217

==> simulations/range_sd_lifetime_matrix_30_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 10191.806505407396 9708.352131417078 10675.260879397714
3 19884.58271297775 18816.480832664594 20952.684593290905
4 28782.14054606195 27017.21786169741 30547.06323042649
5 36185.775759492666 33751.71420467431 38619.83731431102
6 41809.66149863541 38836.03224681334 44783.29075045748
7 45802.938899467765 42440.815588564044 49165.062210371485
8 48448.48609139913 44844.23954985813 52052.732632940126
9 50100.41581504444 46361.797607960245 53839.03402212864
10 51058.54498014833 47247.776771518584 54869.31318877807
11 51578.27742809578 47732.938666428156 55423.61618976341
12 51840.36830957474 47981.35464917575 55699.38196997373
13 51955.87148490456 48088.77925351426 55822.96371629486
14 51999.77302323762 48129.82572198142 55869.72032449382
15 52014.92760157407 48143.938834645705 55885.91636850243
16 52019.97792448896 48148.47393939453 55891.48190958339
17 52021.16807532414 48149.565603169176 55892.7705474791
18 52021.28356488305 48149.705537506205 55892.8615922599
19 52021.30623820845 48149.73705327717 55892.87542313974

==> simulations/range_sd_lifetime_matrix_35_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9490.617264831451 9207.065053827095 9774.169475835808
3 19578.777556983918 18963.52331944386 20194.031794523977
4 29764.12064190792 28548.373153211716 30979.868130604125
5 39258.081872077484 37266.74083381239 41249.422910342575
6 47185.576254255684 44485.5422881389 49885.610220372466
7 53068.343870256336 49850.72923041127 56285.9585101014
8 57070.08022043854 53549.06648278883 60591.09395808825
9 59711.04565420126 56018.555949419024 63403.5353589835
10 61411.2388097644 57619.40070129092 65203.07691823788
11 62419.01041081811 58569.457171198046 66268.56365043818
12 62951.14315326607 59073.71843684066 66828.56786969148
13 63211.06699647356 59319.3726225127 67102.76137043441
14 63328.53963939303 59433.70992326657 67223.36935551948
15 63375.74136532403 59481.190547189755 67270.2921834583
16 63392.10668334866 59498.3845319491 67285.82883474823
17 63397.084658755004 59503.80994734897 67290.35937016104
18 63398.086373787075 59504.83469068555 67291.33805688859
19 63398.23972182146 59505.00024136712 67291.4792022758

==> simulations/range_sd_lifetime_matrix_40_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9868.821748569038 9597.209286138726 10140.43421099935
3 21358.962834787562 20763.474278662416 21954.45139091271
4 33572.5423822258 32614.677950909914 34530.40681354169
5 44929.68303380565 43522.13915610028 46337.226911511025
6 54681.28846870958 52814.34159085908 56548.235346560075
7 61929.076488419654 59750.6245803744 64107.528396464906
8 66632.10778362186 64362.01392499068 68902.20164225304
9 69588.6260292801 67347.88458363322 71829.36747492698
10 71356.59364997674 69166.31453637098 73546.8727635825
11 72320.33879256134 70170.01696207984 74470.66062304283
12 72802.4953759575 70673.65280826805 74931.33794364695
13 73004.1676758947 70883.75699504915 75124.57835674025
14 73078.3730606334 70960.54835680523 75196.19776446157
15 73105.51025816005 70988.94015732843 75222.08035899168
16 73113.4797260087 70997.45133765618 75229.50811436123
17 73115.92748583235 71000.0566224776 75231.7983491871
18 73116.28503144872 71000.46620182111 75232.10386107632
19 73116.28613089494 71000.4672926696 75232.10496912028

==> simulations/range_sd_lifetime_matrix_50_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9871.387495675059 9626.102214571887 10116.67277677823
3 23176.895846523315 22665.208961047207 23688.582731999424
4 39041.50470538927 38093.204151750746 39989.805259027795
5 55091.8593837612 53662.00449881803 56521.71426870437
6 68309.97933864206 66506.6823424729 70113.27633481123
7 76074.6530469341 74390.61254356019 77758.693550308
8 79841.77735921879 78453.92879694985 81229.62592148772
9 81759.59243558366 80594.34034332933 82924.844527838
10 82712.49161015487 81671.75165593716 83753.23156437259
11 83153.36626764205 82172.4757878607 84134.2567474234
12 83341.55903094403 82386.61635510022 84296.50170678784
13 83416.61432651109 82471.91446743491 84361.31418558727
14 83442.6753419034 82501.35013969785 84384.00054410896
15 83452.54304013662 82511.97240443272 84393.11367584052
16 83457.26997016858 82516.30802867621 84398.23191166094
17 83458.52965031909 82517.40636148935 84399.65293914883
18 83458.54948875325 82517.42439627563 84399.67458123088
19 83458.54948875325 82517.42439627563 84399.67458123088
20 83458.54948875325 82517.42439627563 84399.67458123088
21 83458.54948875325 82517.42439627563 84399.67458123088

==> simulations/range_sd_lifetime_matrix_5_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 16713.279881609193 10563.485794590091 22863.073968628294
3 18671.20507356322 12015.829112142223 25326.581034984214
4 18917.238557471264 12174.117110039719 25660.36000490281
5 18921.659426436785 12178.519769914441 25664.79908295913
6 18921.659426436785 12178.519769914441 25664.79908295913
7 18921.659426436785 12178.519769914441 25664.79908295913
8 18921.659426436785 12178.519769914441 25664.79908295913
9 18921.659426436785 12178.519769914441 25664.79908295913
10 18921.659426436785 12178.519769914441 25664.79908295913
11 18921.659426436785 12178.519769914441 25664.79908295913
12 18921.659426436785 12178.519769914441 25664.79908295913
13 18921.659426436785 12178.519769914441 25664.79908295913
14 18921.659426436785 12178.519769914441 25664.79908295913
15 18921.659426436785 12178.519769914441 25664.79908295913
16 18921.659426436785 12178.519769914441 25664.79908295913
17 18921.659426436785 12178.519769914441 25664.79908295913
18 18921.659426436785 12178.519769914441 25664.79908295913
19 18921.659426436785 12178.519769914441 25664.79908295913

==> simulations/range_sd_lifetime_matrix_70_sats.dat <==
x means lower upper
1 0.0 0.0 0.0
2 9923.135347876478 9752.867297443192 10093.403398309763
3 25676.581616801606 25251.022526875247 26102.140706727965
4 46006.42951918887 45354.872581852454 46657.98645652528
5 66296.23611932753 65379.03545583554 67213.43678281951
6 80412.38066707735 79643.62977756685 81181.13155658785
7 84927.36899100566 84562.28005974024 85292.45792227107
8 85883.61071482347 85714.60513945203 86052.61629019491
9 86123.70189291352 86015.18654241467 86232.21724341238
10 86183.2332506374 86086.11203069442 86280.35447058037
11 86194.34397217458 86098.31993739778 86290.36800695138
12 86196.40166303083 86100.3854302824 86292.41789577926
13 86196.56497731025 86100.55731756875 86292.57263705175
14 86196.58233541985 86100.57337884135 86292.59129199835
15 86196.58411520642 86100.57467060977 86292.59355980308
16 86196.58411520642 86100.57467060977 86292.59355980308
17 86196.58411520642 86100.57467060977 86292.59355980308
18 86196.58411520642 86100.57467060977 86292.59355980308
19 86196.58411520642 86100.57467060977 86292.59355980308
20 86196.58411520642 86100.57467060977 86292.59355980308
21 86196.58411520642 86100.57467060977 86292.59355980308

==> simulations/starlink_2023_06_0_diameter_histogram.dat <==
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5

==> simulations/starlink_2023_06_0_diameter_histogram_even.dat <==
0 5
300.0 5
600.0 6
900.0 6
1200.0 6
1500.0 6
1800.0 6
2100.0 6
2400.0 6
2700.0 6
3000.0 6
3300.0 6
3600.0 5
3900.0 6
4200.0 6
4500.0 6
4800.0 6
5100.0 6
5400.0 6
5700.0 6
6000.0 6
6300.0 6
6600.0 6
6900.0 6
7200.0 5
7500.0 6
7800.0 6
8100.0 6
8400.0 6
8700.0 6
9000.0 6
9300.0 6
9600.0 6
9900.0 6
10200.0 6
10500.0 6
10800.0 5
11100.0 6
11400.0 6
11700.0 6
12000.0 6
12300.0 6
12600.0 6
12900.0 6
13200.0 6
13500.0 6
13800.0 6
14100.0 6
14400.0 5
14700.0 6
15000.0 6
15300.0 6
15600.0 6
15900.0 6
16200.0 6
16500.0 6
16800.0 6
17100.0 6
17400.0 6
17700.0 6
18000.0 5
18300.0 6
18600.0 6
18900.0 6
19200.0 6
19500.0 6
19800.0 6
20100.0 6
20400.0 6
20700.0 6
21000.0 6
21300.0 6
21600.0 5
21900.0 6
22200.0 6
22500.0 6
22800.0 6
23100.0 6
23400.0 6
23700.0 6
24000.0 6
24300.0 6
24600.0 6
24900.0 5
25200.0 5
25500.0 5
25800.0 6
26100.0 6
26400.0 6
26700.0 6
27000.0 6
27300.0 6
27600.0 6
27900.0 6
28200.0 6
28500.0 6
28800.0 5
29100.0 6
29400.0 6
29700.0 6
30000.0 6
30300.0 7
30600.0 7
30900.0 7
31200.0 7
31500.0 7
31800.0 6
32100.0 6
32400.0 5
32700.0 6
33000.0 6
33300.0 6
33600.0 6
33900.0 6
34200.0 6
34500.0 6
34800.0 6
35100.0 6
35400.0 6
35700.0 6
36000.0 5
36300.0 6
36600.0 6
36900.0 6
37200.0 6
37500.0 6
37800.0 6
38100.0 6
38400.0 6
38700.0 6
39000.0 6
39300.0 6
39600.0 5
39900.0 6
40200.0 6
40500.0 6
40800.0 6
41100.0 6
41400.0 6
41700.0 6
42000.0 6
42300.0 6
42600.0 6
42900.0 6
43200.0 5
43500.0 6
43800.0 6
44100.0 6
44400.0 6
44700.0 6
45000.0 6
45300.0 6
45600.0 6
45900.0 6
46200.0 6
46500.0 6
46800.0 5
47100.0 6
47400.0 6
47700.0 6
48000.0 6
48300.0 6
48600.0 6
48900.0 6
49200.0 6
49500.0 6
49800.0 6
50100.0 6
50400.0 5
50700.0 6
51000.0 6
51300.0 6
51600.0 6
51900.0 6
52200.0 6
52500.0 6
52800.0 6
53100.0 6
53400.0 6
53700.0 6
54000.0 5
54300.0 5
54600.0 6
54900.0 6
55200.0 6
55500.0 6
55800.0 6
56100.0 6
56400.0 6
56700.0 6
57000.0 6
57300.0 6
57600.0 5
57900.0 6
58200.0 6
58500.0 6
58800.0 6
59100.0 6
59400.0 6
59700.0 6
60000.0 6
60300.0 6
60600.0 6
60900.0 6
61200.0 5
61500.0 6
61800.0 6
62100.0 6
62400.0 6
62700.0 6
63000.0 6
63300.0 6
63600.0 6
63900.0 6
64200.0 6
64500.0 6
64800.0 5
65100.0 6
65400.0 6
65700.0 6
66000.0 6
66300.0 6
66600.0 6
66900.0 6
67200.0 6
67500.0 6
67800.0 6
68100.0 6
68400.0 5
68700.0 6
69000.0 6
69300.0 6
69600.0 6
69900.0 6
70200.0 6
70500.0 6
70800.0 6
71100.0 6
71400.0 6
71700.0 6
72000.0 5
72300.0 6
72600.0 6
72900.0 6
73200.0 6
73500.0 6
73800.0 6
74100.0 6
74400.0 6
74700.0 6
75000.0 6
75300.0 6
75600.0 5
75900.0 6
76200.0 6
76500.0 6
76800.0 6
77100.0 6
77400.0 6
77700.0 6
78000.0 6
78300.0 6
78600.0 6
78900.0 6
79200.0 5
79500.0 6
79800.0 6
80100.0 6
80400.0 6
80700.0 6
81000.0 6
81300.0 6
81600.0 6
81900.0 6
82200.0 6
82500.0 6
82800.0 5
83100.0 6
83400.0 6
83700.0 6
84000.0 6
84300.0 6
84600.0 6
84900.0 6
85200.0 6
85500.0 6
85800.0 6
86100.0 6

==> simulations/wasserstein_distances_100_sats_today.dat <==
x 1 2 3 4 5 6
1 669380.1342787048 963688.8733232048 1383732.154013781 1709999.6826824432 2300369.4012554167 3471345.472003222
2 119405.93906432691 774692.629481643 1087595.2908441806 136059.8532516506 99224.5204488139 126600.78614776953
3 81815.72491686957 584200.7953273681 764942.8385548776 31663.727194150684 4015.9546131637712 68310.05932901426
4 67381.24758960571 388163.54823543533 430224.3616018414 8114.648910364958 0.0 68018.2932031191
5 63840.379359832645 255036.8038903168 227677.4657513445 3541.322119602261 0.0 68018.2932031191
6 62603.57927332928 209424.97808535592 163518.16017170617 2193.2129949450186 0.0 68018.2932031191
7 62301.67493551442 188209.55393427025 128315.59721109162 2138.4534680078796 0.0 68018.2932031191
8 62158.07538162613 176217.76843094148 104162.68192521698 2138.4534680078796 0.0 68018.2932031191
9 62123.28983067342 169381.41019480184 88423.48558228125 2138.4534680078796 0.0 68018.2932031191
10 62099.96658385227 165841.9191522702 79373.62518537068 2138.4534680078796 0.0 68018.2932031191
11 62095.36852405159 164277.8443094715 74662.30092141539 2138.4534680078796 0.0 68018.2932031191
12 62078.711549423926 163740.50725164497 72119.89259519031 2138.4534680078796 0.0 68018.2932031191
13 62077.35538065044 163615.70681285602 70889.35479839079 2138.4534680078796 0.0 68018.2932031191
14 62063.937746120704 163563.13105922347 70377.48505348273 2138.4534680078796 0.0 68018.2932031191
15 62071.72148677505 163565.7141099097 70199.1410488441 2138.4534680078796 0.0 68018.2932031191
16 62063.937746120704 163549.52063554176 70167.01294919798 2138.4534680078796 0.0 68018.2932031191
17 62071.72148677505 163562.82841350665 70163.84250182666 2138.4534680078796 0.0 68018.2932031191
